On Milstein-Type Methods for Free Stochastic Differential Equations

Previously, the authors derived an analog of the Euler-Maru\-yama method (fEMM) for free stochastic differential equations (fSDEs) and proved strong convergence of order $\gamma=0.5$ in $L_1(\varphi)$-norm under certain assumptions. In this paper, we study the development of numerical methods for fSDEs which show strong convergence of order $\gamma=1$ in $L_\infty(\varphi)$. As a side effect, strong convergence of order $\gamma=0.5$ of fEMM can be extended to $L_p(\varphi)$ for $p\in[1,\infty]$. Utilizing the framework of multiple operator integrals (MOI) we derive a stochastic It\^{o}-Taylor expansion of the solution of the fSDE. It is then possible to identify those free stochastic iterated integrals, which must be discretized in order to obtain strong convergence of order $\gamma=1$. The non-commutativity imposes additional difficulties showing that the iterated free stochastic integrals can be simulated directly only under special situations, different from the commutative case. We will show, which diffusion terms lead to a Milstein-type method of order $\gamma=1$. For the cases, where a direct calculation is not possible, we approximate the iterated integrals based on a subdivision of the discretization intervals. As for fEMM, all proposed methods obey strong convergence of order $\gamma=1$ in $L_p(\varphi),\, 1\leq p\leq \infty$. For all methods developed, we show that the numerical solution is uniformly bounded on finite time intervals.

==> data/ExplosiveStrongSimple.dat <==
x y1 y2 y3
3.125000e-03 1.382121e-03 5.590170e-02 3.125000e-03
6.250000e-03 2.675045e-03 7.905694e-02 6.250000e-03
1.250000e-02 5.082083e-03 1.118034e-01 1.250000e-02

==> data/ExplosiveStrongfEMM.dat <==
x y1 y2 y3		
3.125000e-03 1.854038e-02 5.590170e-02 3.125000e-03
6.250000e-03 2.617697e-02 7.905694e-02 6.250000e-03
1.250000e-02 3.680255e-02 1.118034e-01 1.250000e-02

==> data/GeoIStrongMatrixMethod.dat <==
x y1 y2 y3
9.765625e-04 8.998029e-02 3.125000e-02 9.765625e-04
1.953125e-03 1.815898e-01 4.419417e-02 1.953125e-03
3.906250e-03 3.610518e-01 6.250000e-02 3.906250e-03

==> data/GeoIStrongSimpleStrongfEMM.dat <==
x y1 y2 y3		
9.765625e-04 1.759278e-01 3.125000e-02 9.765625e-04
1.953125e-03 2.611380e-01 4.419417e-02 1.953125e-03
3.906250e-03 3.786034e-01 6.250000e-02 3.906250e-03

==> data/Xthistanaeins.dat <==
		x y
5.7721639255101731e-01	   2.0936007811487769e-05	
5.8721639255101732e-01	   1.9759172733819041e-01	
5.9721639255101733e-01	   3.7322296236448665e-01	
6.0721639255101734e-01	   5.2916457505965242e-01	
6.1721639255101735e-01	   6.6741991495401609e-01	
6.2721639255101735e-01	   7.8977534990374088e-01	
6.3721639255101725e-01	   8.9782597354174154e-01	
6.4721639255101726e-01	   9.9299797620428332e-01	
6.5721639255101727e-01	   1.0765681513213166e+00	
6.6721639255101728e-01	   1.1496809369604264e+00	
6.7721639255101729e-01	   1.2133633318298227e+00	
6.8721639255101730e-01	   1.2685379744764018e+00	
6.9721639255101731e-01	   1.3160346319537055e+00	
7.0721639255101731e-01	   1.3566003084916363e+00	
7.1721639255101732e-01	   1.3909081545377939e+00	
7.2721639255101733e-01	   1.4195653310272263e+00	
7.3721639255101734e-01	   1.4431199621068471e+00	
7.4721639255101735e-01	   1.4620672911605208e+00	
7.5721639255101736e-01	   1.4768551393285696e+00	
7.6721639255101737e-01	   1.4878887523578310e+00	
7.7721639255101738e-01	   1.4955351101957572e+00	
7.8721639255101727e-01	   1.5001267639543019e+00	
7.9721639255101728e-01	   1.5019652564662351e+00	
8.0721639255101729e-01	   1.5013241754285331e+00	
8.1721639255101730e-01	   1.4984518818986852e+00	
8.2721639255101731e-01	   1.4935739515324984e+00	
8.3721639255101732e-01	   1.4868953613016129e+00	
8.4721639255101733e-01	   1.4786024504004183e+00	
8.5721639255101734e-01	   1.4688646805563770e+00	
8.6721639255101723e-01	   1.4578362179195770e+00	
8.7721639255101724e-01	   1.4456573560625408e+00	
8.8721639255101725e-01	   1.4324557973155017e+00	
8.9721639255101726e-01	   1.4183478076489471e+00	
9.0721639255101727e-01	   1.4034392585547135e+00	
9.1721639255101728e-01	   1.3878265678351522e+00	
9.2721639255101729e-01	   1.3715975498579340e+00	
9.3721639255101730e-01	   1.3548321846469247e+00	
9.4721639255101731e-01	   1.3376033141355854e+00	
9.5721639255101731e-01	   1.3199772729904609e+00	
9.6721639255101732e-01	   1.3020144606019164e+00	
9.7721639255101733e-01	   1.2837698601243570e+00	
9.8721639255101734e-01	   1.2652935098160205e+00	
9.9721639255101735e-01	   1.2466309313694006e+00	
1.0072163925510174e+00	   1.2278235194279568e+00	
1.0172163925510174e+00	   1.2089088960456080e+00	
1.0272163925510174e+00	   1.1899212334554332e+00	
1.0372163925510174e+00	   1.1708915481675348e+00	
1.0472163925510174e+00	   1.1518479691075305e+00	
1.0572163925510174e+00	   1.1328159822325863e+00	
1.0672163925510172e+00	   1.1138186538169577e+00	
1.0772163925510174e+00	   1.0948768343805375e+00	
1.0872163925510172e+00	   1.0760093450386383e+00	
1.0972163925510174e+00	   1.0572331478766954e+00	
1.1072163925510172e+00	   1.0385635017973263e+00	
1.1172163925510175e+00	   1.0200141051472207e+00	
1.1272163925510172e+00	   1.0015972263058237e+00	
1.1372163925510175e+00	   9.8332382330513390e-01	
1.1472163925510173e+00	   9.6520365344877512e-01	
1.1572163925510173e+00	   9.4724537380754703e-01	
1.1672163925510173e+00	   9.2945663338679851e-01	
1.1772163925510173e+00	   9.1184415768732197e-01	
1.1872163925510173e+00	   8.9441382631499300e-01	
1.1972163925510173e+00	   8.7717074423454966e-01	
1.2072163925510173e+00	   8.6011930720877461e-01	
1.2172163925510173e+00	   8.4326326191556811e-01	
1.2272163925510173e+00	   8.2660576119120011e-01	
1.2372163925510173e+00	   8.1014941480814628e-01	
1.2472163925510173e+00	   7.9389633615970823e-01	
1.2572163925510174e+00	   7.7784818519092525e-01	
1.2672163925510174e+00	   7.6200620788553719e-01	
1.2772163925510174e+00	   7.4637127259188629e-01	
1.2872163925510174e+00	   7.3094390344614746e-01	
1.2972163925510172e+00	   7.1572431112911705e-01	
1.3072163925510174e+00	   7.0071242117256771e-01	
1.3172163925510172e+00	   6.8590790001286761e-01	
1.3272163925510174e+00	   6.7131017897280143e-01	
1.3372163925510172e+00	   6.5691847633739664e-01	
1.3472163925510174e+00	   6.4273181767561827e-01	
1.3572163925510172e+00	   6.2874905454724572e-01	
1.3672163925510175e+00	   6.1496888172264508e-01	
1.3772163925510175e+00	   6.0138985303270964e-01	
1.3872163925510175e+00	   5.8801039595656590e-01	
1.3972163925510175e+00	   5.7482882504593524e-01	
1.4072163925510175e+00	   5.6184335427696785e-01	
1.4172163925510175e+00	   5.4905210841307150e-01	
1.4272163925510175e+00	   5.3645313345551426e-01	
1.4372163925510173e+00	   5.2404440625246229e-01	
1.4472163925510175e+00	   5.1182384333145947e-01	
1.4572163925510173e+00	   4.9978930901522889e-01	
1.4672163925510175e+00	   4.8793862287590684e-01	
1.4772163925510173e+00	   4.7626956657853464e-01	
1.4872163925510176e+00	   4.6477989016059168e-01	
1.4972163925510173e+00	   4.5346731779076771e-01	
1.5072163925510176e+00	   4.4232955304674404e-01	
1.5172163925510174e+00	   4.3136428374874114e-01	
1.5272163925510176e+00	   4.2056918638268709e-01	
1.5372163925510174e+00	   4.0994193014432062e-01	
1.5472163925510176e+00	   3.9948018063307833e-01	
1.5572163925510174e+00	   3.8918160322247713e-01	
1.5672163925510174e+00	   3.7904386613159807e-01	
1.5772163925510174e+00	   3.6906464322048066e-01	
1.5872163925510174e+00	   3.5924161653044445e-01	
1.5972163925510174e+00	   3.4957247858881907e-01	
1.6072163925510174e+00	   3.4005493449606161e-01	
1.6172163925510175e+00	   3.3068670381191206e-01	
1.6272163925510175e+00	   3.2146552225597214e-01	
1.6372163925510175e+00	   3.1238914323696454e-01	
1.6472163925510175e+00	   3.0345533922383994e-01	
1.6572163925510175e+00	   2.9466190297094147e-01	
1.6672163925510175e+00	   2.8600664860851371e-01	
1.6772163925510175e+00	   2.7748741260902082e-01	
1.6872163925510175e+00	   2.6910205463894127e-01	
1.6972163925510175e+00	   2.6084845830502229e-01	
1.7072163925510175e+00	   2.5272453180328214e-01	
1.7172163925510175e+00	   2.4472820847846155e-01	
1.7272163925510173e+00	   2.3685744730104405e-01	
1.7372163925510176e+00	   2.2911023326844504e-01	
1.7472163925510173e+00	   2.2148457773648939e-01	
1.7572163925510176e+00	   2.1397851868683260e-01	
1.7672163925510174e+00	   2.0659012093558285e-01	
1.7772163925510176e+00	   1.9931747628798155e-01	
1.7872163925510174e+00	   1.9215870364364668e-01	
1.7972163925510174e+00	   1.8511194905655745e-01	
1.8072163925510174e+00	   1.7817538575363850e-01	
1.8172163925510174e+00	   1.7134721411553630e-01	
1.8272163925510174e+00	   1.6462566162289186e-01	
1.8372163925510174e+00	   1.5800898277119685e-01	
1.8472163925510174e+00	   1.5149545895706820e-01	
1.8572163925510174e+00	   1.4508339833857997e-01	
1.8672163925510175e+00	   1.3877113567209248e-01	
1.8772163925510175e+00	   1.3255703212783690e-01	
1.8872163925510175e+00	   1.2643947508634434e-01	
1.8972163925510175e+00	   1.2041687791764881e-01	
1.9072163925510175e+00	   1.1448767974506195e-01	
1.9172163925510175e+00	   1.0865034519516234e-01	
1.9272163925510175e+00	   1.0290336413553826e-01	
1.9372163925510175e+00	   9.7245251401683955e-02	
1.9472163925510175e+00	   9.1674546514367933e-02	
1.9572163925510175e+00	   8.6189813388667852e-02	
1.9672163925510175e+00	   8.0789640035786717e-02	
1.9772163925510176e+00	   7.5472638258675964e-02	
1.9872163925510176e+00	   7.0237443342410819e-02	
1.9972163925510173e+00	   6.5082713740186454e-02	
2.0072163925510176e+00	   6.0007130755739158e-02	
2.0172163925510174e+00	   5.5009398222928441e-02	
2.0272163925510176e+00	   5.0088242183154684e-02	
2.0372163925510174e+00	   4.5242410561240259e-02	
2.0472163925510176e+00	   4.0470672840341053e-02	
2.0572163925510174e+00	   3.5771819736413336e-02	
2.0672163925510176e+00	   3.1144662872709863e-02	
2.0772163925510174e+00	   2.6588034454751917e-02	
2.0872163925510177e+00	   2.2100786946167468e-02	
2.0972163925510174e+00	   1.7681792745766367e-02	
2.1072163925510177e+00	   1.3329943866177399e-02	
2.1172163925510175e+00	   9.0441516143536672e-03	
2.1272163925510177e+00	   4.8233462742165271e-03	
2.1372163925510175e+00	   6.6647679168198022e-04	

==> data/Xthistanafuenf.dat <==
	x y
   3.4314675050761967e-01	   2.2282063652726208e-05	
3.5314675050761968e-01	   2.0426258837825315e-01	
3.6314675050761969e-01	   3.7534608833290939e-01	
3.7314675050761970e-01	   5.1848798234904936e-01	
3.8314675050761965e-01	   6.3801708322233752e-01	
3.9314675050761966e-01	   7.3754091682832967e-01	
4.0314675050761967e-01	   8.2007723596583515e-01	
4.1314675050761968e-01	   8.8815935660001022e-01	
4.2314675050761968e-01	   9.4392096661947777e-01	
4.3314675050761964e-01	   9.8916474448678737e-01	
4.4314675050761965e-01	   1.0254181385019117e+00	
4.5314675050761966e-01	   1.0539789107495523e+00	
4.6314675050761966e-01	   1.0759524811064347e+00	
4.7314675050761967e-01	   1.0922826708514231e+00	
4.8314675050761968e-01	   1.1037771094401272e+00	
4.9314675050761969e-01	   1.1111283075430836e+00	
5.0314675050761970e-01	   1.1149311964434887e+00	
5.1314675050761971e-01	   1.1156977748584802e+00	
5.2314675050761972e-01	   1.1138693790506884e+00	
5.3314675050761973e-01	   1.1098269930718254e+00	
5.4314675050761974e-01	   1.1038999373029923e+00	
5.5314675050761963e-01	   1.0963732106754178e+00	
5.6314675050761964e-01	   1.0874937116508363e+00	
5.7314675050761965e-01	   1.0774755225722035e+00	
5.8314675050761966e-01	   1.0665044093149190e+00	
5.9314675050761967e-01	   1.0547416616799026e+00	
6.0314675050761968e-01	   1.0423273784233695e+00	
6.1314675050761969e-01	   1.0293832832318766e+00	
6.2314675050761970e-01	   1.0160151435498144e+00	
6.3314675050761959e-01	   1.0023148523357923e+00	
6.4314675050761960e-01	   9.8836222307549071e-01	
6.5314675050761961e-01	   9.7422654032146705e-01	
6.6314675050761962e-01	   9.5996790135234189e-01	
6.7314675050761963e-01	   9.4563837899351966e-01	
6.8314675050761964e-01	   9.3128303101620602e-01	
6.9314675050761965e-01	   9.1694077766695681e-01	
7.0314675050761966e-01	   9.0264516564303876e-01	
7.1314675050761966e-01	   8.8842503411101226e-01	
7.2314675050761967e-01	   8.7430509607861484e-01	
7.3314675050761968e-01	   8.6030644650055987e-01	
7.4314675050761969e-01	   8.4644700686779861e-01	
7.5314675050761970e-01	   8.3274191464791314e-01	
7.6314675050761971e-01	   8.1920386477124563e-01	
7.7314675050761972e-01	   8.0584340935944543e-01	
7.8314675050761973e-01	   7.9266922104263149e-01	
7.9314675050761974e-01	   7.7968832448508341e-01	
8.0314675050761974e-01	   7.6690630011808492e-01	
8.1314675050761975e-01	   7.5432746354607116e-01	
8.2314675050761965e-01	   7.4195502363510957e-01	
8.3314675050761966e-01	   7.2979122189965417e-01	
8.4314675050761967e-01	   7.1783745546492939e-01	
8.5314675050761968e-01	   7.0609438559018389e-01	
8.6314675050761969e-01	   6.9456203348568069e-01	
8.7314675050761970e-01	   6.8323986493787758e-01	
8.8314675050761970e-01	   6.7212686506799713e-01	
8.9314675050761971e-01	   6.6122160438492561e-01	
9.0314675050761972e-01	   6.5052229715065890e-01	
9.1314675050761973e-01	   6.4002685295229655e-01	
9.2314675050761963e-01	   6.2973292226637745e-01	
9.3314675050761964e-01	   6.1963793670692557e-01	
9.4314675050761965e-01	   6.0973914456611678e-01	
9.5314675050761966e-01	   6.0003364218435329e-01	
9.6314675050761966e-01	   5.9051840162338887e-01	
9.7314675050761967e-01	   5.8119029506080089e-01	
9.8314675050761968e-01	   5.7204611627554225e-01	
9.9314675050761969e-01	   5.6308259955164142e-01	
1.0031467505076197e+00	   5.5429643628960679e-01	
1.0131467505076197e+00	   5.4568428958207271e-01	
1.0231467505076197e+00	   5.3724280698113391e-01	
1.0331467505076197e+00	   5.2896863165915808e-01	
1.0431467505076197e+00	   5.2085841214221840e-01	
1.0531467505076195e+00	   5.1290881077528161e-01	
1.0631467505076198e+00	   5.0511651106059863e-01	
1.0731467505076195e+00	   4.9747822399508318e-01	
1.0831467505076198e+00	   4.8999069351859548e-01	
1.0931467505076196e+00	   4.8265070117276981e-01	
1.1031467505076198e+00	   4.7545507005910126e-01	
1.1131467505076196e+00	   4.6840066817535086e-01	
1.1231467505076198e+00	   4.6148441120071054e-01	
1.1331467505076196e+00	   4.5470326479254636e-01	
1.1431467505076198e+00	   4.4805424645072317e-01	
1.1531467505076196e+00	   4.4153442699948264e-01	
1.1631467505076198e+00	   4.3514093173143736e-01	
1.1731467505076196e+00	   4.2887094125346770e-01	
1.1831467505076196e+00	   4.2272169207000404e-01	
1.1931467505076196e+00	   4.1669047693537753e-01	
1.2031467505076197e+00	   4.1077464500350697e-01	
1.2131467505076197e+00	   4.0497160180014652e-01	
1.2231467505076197e+00	   3.9927880904020713e-01	
1.2331467505076197e+00	   3.9369378431023266e-01	
1.2431467505076197e+00	   3.8821410063394263e-01	
1.2531467505076197e+00	   3.8283738593681194e-01	
1.2631467505076197e+00	   3.7756132242392271e-01	
1.2731467505076197e+00	   3.7238364588376932e-01	
1.2831467505076197e+00	   3.6730214492930818e-01	
1.2931467505076197e+00	   3.6231466018629871e-01	
1.3031467505076195e+00	   3.5741908343786583e-01	
1.3131467505076198e+00	   3.5261335673322136e-01	
1.3231467505076195e+00	   3.4789547146758332e-01	
1.3331467505076198e+00	   3.4326346743953218e-01	
1.3431467505076196e+00	   3.3871543189132980e-01	
1.3531467505076198e+00	   3.3424949853707997e-01	
1.3631467505076196e+00	   3.2986384658303863e-01	
1.3731467505076198e+00	   3.2555669974386148e-01	
1.3831467505076196e+00	   3.2132632525812377e-01	
1.3931467505076198e+00	   3.1717103290602222e-01	
1.4031467505076196e+00	   3.1308917403181441e-01	
1.4131467505076198e+00	   3.0907914057320435e-01	
1.4231467505076196e+00	   3.0513936409960224e-01	
1.4331467505076199e+00	   3.0126831486090977e-01	
1.4431467505076196e+00	   2.9746450084825510e-01	
1.4531467505076199e+00	   2.9372646686788489e-01	
1.4631467505076197e+00	   2.9005279362923714e-01	
1.4731467505076199e+00	   2.8644209684804450e-01	
1.4831467505076197e+00	   2.8289302636517938e-01	
1.4931467505076199e+00	   2.7940426528180351e-01	
1.5031467505076197e+00	   2.7597452911128334e-01	
1.5131467505076195e+00	   2.7260256494821372e-01	
1.5231467505076197e+00	   2.6928715065480957e-01	
1.5331467505076195e+00	   2.6602709406483632e-01	
1.5431467505076197e+00	   2.6282123220518028e-01	
1.5531467505076195e+00	   2.5966843053509853e-01	
1.5631467505076198e+00	   2.5656758220312381e-01	
1.5731467505076195e+00	   2.5351760732156298e-01	
1.5831467505076198e+00	   2.5051745225847100e-01	
1.5931467505076196e+00	   2.4756608894695797e-01	
1.6031467505076198e+00	   2.4466251421164309e-01	
1.6131467505076196e+00	   2.4180574911205116e-01	
1.6231467505076198e+00	   2.3899483830271687e-01	
1.6331467505076196e+00	   2.3622884940974531e-01	
1.6431467505076198e+00	   2.3350687242355839e-01	
1.6531467505076196e+00	   2.3082801910754558e-01	
1.6631467505076198e+00	   2.2819142242232068e-01	
1.6731467505076196e+00	   2.2559623596528425e-01	
1.6831467505076199e+00	   2.2304163342517633e-01	
1.6931467505076196e+00	   2.2052680805130628e-01	
1.7031467505076199e+00	   2.1805097213713537e-01	
1.7131467505076197e+00	   2.1561335651789251e-01	
1.7231467505076199e+00	   2.1321321008189539e-01	
1.7331467505076197e+00	   2.1084979929525643e-01	
1.7431467505076199e+00	   2.0852240773964659e-01	
1.7531467505076197e+00	   2.0623033566279814e-01	
1.7631467505076195e+00	   2.0397289954142539e-01	
1.7731467505076197e+00	   2.0174943165624903e-01	
1.7831467505076195e+00	   1.9955927967880990e-01	
1.7931467505076197e+00	   1.9740180626976539e-01	
1.8031467505076195e+00	   1.9527638868836530e-01	
1.8131467505076198e+00	   1.9318241841280556e-01	
1.8231467505076195e+00	   1.9111930077117092e-01	
1.8331467505076198e+00	   1.8908645458267376e-01	
1.8431467505076196e+00	   1.8708331180891027e-01	
1.8531467505076198e+00	   1.8510931721485471e-01	
1.8631467505076196e+00	   1.8316392803932308e-01	
1.8731467505076198e+00	   1.8124661367463879e-01	
1.8831467505076196e+00	   1.7935685535524440e-01	
1.8931467505076198e+00	   1.7749414585500403e-01	
1.9031467505076196e+00	   1.7565798919295139e-01	
1.9131467505076198e+00	   1.7384790034724151e-01	
1.9231467505076196e+00	   1.7206340497707326e-01	
1.9331467505076199e+00	   1.7030403915235134e-01	
1.9431467505076196e+00	   1.6856934909086771e-01	
1.9531467505076199e+00	   1.6685889090278327e-01	
1.9631467505076197e+00	   1.6517223034220049e-01	
1.9731467505076199e+00	   1.6350894256561999e-01	
1.9831467505076197e+00	   1.6186861189708263e-01	
1.9931467505076199e+00	   1.6025083159980125e-01	
2.0031467505076197e+00	   1.5865520365409541e-01	
2.0131467505076195e+00	   1.5708133854144254e-01	
2.0231467505076197e+00	   1.5552885503447009e-01	
2.0331467505076195e+00	   1.5399737999271351e-01	
2.0431467505076197e+00	   1.5248654816397209e-01	
2.0531467505076195e+00	   1.5099600199109986e-01	
2.0631467505076198e+00	   1.4952539142407179e-01	
2.0731467505076195e+00	   1.4807437373717258e-01	
2.0831467505076198e+00	   1.4664261335115675e-01	
2.0931467505076196e+00	   1.4522978166023659e-01	
2.1031467505076198e+00	   1.4383555686375599e-01	
2.1131467505076196e+00	   1.4245962380241411e-01	
2.1231467505076198e+00	   1.4110167379890559e-01	
2.1331467505076196e+00	   1.3976140450284968e-01	
2.1431467505076198e+00	   1.3843851973988200e-01	
2.1531467505076196e+00	   1.3713272936478998e-01	
2.1631467505076198e+00	   1.3584374911857208e-01	
2.1731467505076196e+00	   1.3457130048930904e-01	
2.1831467505076199e+00	   1.3331511057673548e-01	
2.1931467505076196e+00	   1.3207491196040508e-01	
2.2031467505076199e+00	   1.3085044257134565e-01	
2.2131467505076197e+00	   1.2964144556710297e-01	
2.2231467505076199e+00	   1.2844766921007575e-01	
2.2331467505076197e+00	   1.2726886674904780e-01	
2.2431467505076199e+00	   1.2610479630382398e-01	
2.2531467505076197e+00	   1.2495522075288260e-01	
2.2631467505076195e+00	   1.2381990762395621e-01	
2.2731467505076197e+00	   1.2269862898745870e-01	
2.2831467505076195e+00	   1.2159116135267603e-01	
2.2931467505076197e+00	   1.2049728556664260e-01	
2.3031467505076195e+00	   1.1941678671562717e-01	
2.3131467505076198e+00	   1.1834945402915294e-01	
2.3231467505076195e+00	   1.1729508078648178e-01	
2.3331467505076198e+00	   1.1625346422549140e-01	
2.3431467505076196e+00	   1.1522440545387917e-01	
2.3531467505076198e+00	   1.1420770936262560e-01	
2.3631467505076196e+00	   1.1320318454165605e-01	
2.3731467505076198e+00	   1.1221064319763653e-01	
2.3831467505076196e+00	   1.1122990107384635e-01	
2.3931467505076194e+00	   1.1026077737206746e-01	
2.4031467505076196e+00	   1.0930309467643601e-01	
2.4131467505076194e+00	   1.0835667887920049e-01	
2.4231467505076196e+00	   1.0742135910833397e-01	
2.4331467505076194e+00	   1.0649696765694912e-01	
2.4431467505076196e+00	   1.0558333991446614e-01	
2.4531467505076194e+00	   1.0468031429948552e-01	
2.4631467505076197e+00	   1.0378773219431826e-01	
2.4731467505076195e+00	   1.0290543788112898e-01	
2.4831467505076197e+00	   1.0203327847964652e-01	
2.4931467505076195e+00	   1.0117110388640094e-01	
2.5031467505076197e+00	   1.0031876671544336e-01	
2.5131467505076195e+00	   9.9476122240510417e-02	
2.5231467505076197e+00	   9.8643028338592398e-02	
2.5331467505076195e+00	   9.7819345434868421e-02	
2.5431467505076197e+00	   9.7004936448970944e-02	
2.5531467505076195e+00	   9.6199666742544515e-02	
2.5631467505076198e+00	   9.5403404068063274e-02	
2.5731467505076195e+00	   9.4616018518874467e-02	
2.5831467505076198e+00	   9.3837382480434037e-02	
2.5931467505076196e+00	   9.3067370582704076e-02	
2.6031467505076198e+00	   9.2305859653679531e-02	
2.6131467505076196e+00	   9.1552728674015829e-02	
2.6231467505076198e+00	   9.0807858732727134e-02	
2.6331467505076196e+00	   9.0071132983927799e-02	
2.6431467505076198e+00	   8.9342436604588960e-02	
2.6531467505076196e+00	   8.8621656753284414e-02	
2.6631467505076194e+00	   8.7908682529898793e-02	
2.6731467505076196e+00	   8.7203404936274043e-02	
2.6831467505076194e+00	   8.6505716837769267e-02	
2.6931467505076196e+00	   8.5815512925709853e-02	
2.7031467505076194e+00	   8.5132689680703630e-02	
2.7131467505076197e+00	   8.4457145336801140e-02	
2.7231467505076195e+00	   8.3788779846478326e-02	
2.7331467505076197e+00	   8.3127494846420666e-02	
2.7431467505076195e+00	   8.2473193624088115e-02	
2.7531467505076197e+00	   8.1825781085040766e-02	
2.7631467505076195e+00	   8.1185163721006176e-02	
2.7731467505076197e+00	   8.0551249578669021e-02	
2.7831467505076195e+00	   7.9923948229165376e-02	
2.7931467505076197e+00	   7.9303170738262832e-02	
2.8031467505076195e+00	   7.8688829637210564e-02	
2.8131467505076198e+00	   7.8080838894240681e-02	
2.8231467505076195e+00	   7.7479113886706419e-02	
2.8331467505076198e+00	   7.6883571373839582e-02	
2.8431467505076196e+00	   7.6294129470112881e-02	
2.8531467505076198e+00	   7.5710707619191603e-02	
2.8631467505076196e+00	   7.5133226568459874e-02	
2.8731467505076198e+00	   7.4561608344107702e-02	
2.8831467505076196e+00	   7.3995776226764731e-02	
2.8931467505076198e+00	   7.3435654727666874e-02	
2.9031467505076196e+00	   7.2881169565343421e-02	
2.9131467505076194e+00	   7.2332247642811168e-02	
2.9231467505076196e+00	   7.1788817025263699e-02	
2.9331467505076194e+00	   7.1250806918243592e-02	
2.9431467505076196e+00	   7.0718147646285243e-02	
2.9531467505076194e+00	   7.0190770632018090e-02	
2.9631467505076197e+00	   6.9668608375717658e-02	
2.9731467505076195e+00	   6.9151594435294964e-02	
2.9831467505076197e+00	   6.8639663406712584e-02	
2.9931467505076195e+00	   6.8132750904817907e-02	
3.0031467505076197e+00	   6.7630793544583179e-02	
3.0131467505076195e+00	   6.7133728922742997e-02	
3.0231467505076197e+00	   6.6641495599819120e-02	
3.0331467505076195e+00	   6.6154033082524266e-02	
3.0431467505076197e+00	   6.5671281806535017e-02	
3.0531467505076195e+00	   6.5193183119625964e-02	
3.0631467505076198e+00	   6.4719679265155636e-02	
3.0731467505076195e+00	   6.4250713365897050e-02	
3.0831467505076198e+00	   6.3786229408203526e-02	
3.0931467505076196e+00	   6.3326172226503191e-02	
3.1031467505076198e+00	   6.2870487488113400e-02	
3.1131467505076196e+00	   6.2419121678368522e-02	
3.1231467505076198e+00	   6.1972022086053034e-02	
3.1331467505076196e+00	   6.1529136789133465e-02	
3.1431467505076198e+00	   6.1090414640782027e-02	
3.1531467505076196e+00	   6.0655805255685043e-02	
3.1631467505076194e+00	   6.0225258996630018e-02	
3.1731467505076196e+00	   5.9798726961364582e-02	
3.1831467505076194e+00	   5.9376160969721432e-02	
3.1931467505076196e+00	   5.8957513551002823e-02	
3.2031467505076194e+00	   5.8542737931619106e-02	
3.2131467505076197e+00	   5.8131788022975132e-02	
3.2231467505076195e+00	   5.7724618409599367e-02	
3.2331467505076197e+00	   5.7321184337509837e-02	
3.2431467505076195e+00	   5.6921441702811715e-02	
3.2531467505076197e+00	   5.6525347040521458e-02	
3.2631467505076195e+00	   5.6132857513612237e-02	
3.2731467505076197e+00	   5.5743930902275807e-02	
3.2831467505076195e+00	   5.5358525593396067e-02	
3.2931467505076197e+00	   5.4976600570229274e-02	
3.3031467505076195e+00	   5.4598115402286936e-02	
3.3131467505076198e+00	   5.4223030235416012e-02	
3.3231467505076195e+00	   5.3851305782073151e-02	
3.3331467505076198e+00	   5.3482903311787656e-02	
3.3431467505076196e+00	   5.3117784641809704e-02	
3.3531467505076198e+00	   5.2755912127939515e-02	
3.3631467505076196e+00	   5.2397248655533607e-02	
3.3731467505076198e+00	   5.2041757630684041e-02	
3.3831467505076196e+00	   5.1689402971567322e-02	
3.3931467505076198e+00	   5.1340149099958800e-02	
3.4031467505076196e+00	   5.0993960932909345e-02	
3.4131467505076198e+00	   5.0650803874580576e-02	
3.4231467505076196e+00	   5.0310643808235439e-02	
3.4331467505076194e+00	   4.9973447088380557e-02	
3.4431467505076196e+00	   4.9639180533057201e-02	
3.4531467505076194e+00	   4.9307811416277832e-02	
3.4631467505076197e+00	   4.8979307460604922e-02	
3.4731467505076195e+00	   4.8653636829869125e-02	
3.4831467505076197e+00	   4.8330768122023748e-02	
3.4931467505076195e+00	   4.8010670362132843e-02	
3.5031467505076197e+00	   4.7693312995489810e-02	
3.5131467505076195e+00	   4.7378665880864014e-02	
3.5231467505076197e+00	   4.7066699283872603e-02	
3.5331467505076195e+00	   4.6757383870474907e-02	
3.5431467505076197e+00	   4.6450690700586869e-02	
3.5531467505076195e+00	   4.6146591221813034e-02	
3.5631467505076198e+00	   4.5845057263293520e-02	
3.5731467505076195e+00	   4.5546061029663951e-02	
3.5831467505076198e+00	   4.5249575095125297e-02	
3.5931467505076196e+00	   4.4955572397622275e-02	
3.6031467505076198e+00	   4.4664026233127242e-02	
3.6131467505076196e+00	   4.4374910250028009e-02	
3.6231467505076198e+00	   4.4088198443616951e-02	
3.6331467505076196e+00	   4.3803865150679876e-02	
3.6431467505076198e+00	   4.3521885044182043e-02	
3.6531467505076196e+00	   4.3242233128049860e-02	
3.6631467505076198e+00	   4.2964884732045926e-02	
3.6731467505076196e+00	   4.2689815506735819e-02	
3.6831467505076194e+00	   4.2417001418544521e-02	
3.6931467505076196e+00	   4.2146418744900903e-02	
3.7031467505076194e+00	   4.1878044069468365e-02	
3.7131467505076197e+00	   4.1611854277459837e-02	
3.7231467505076195e+00	   4.1347826551035638e-02	
3.7331467505076197e+00	   4.1085938364782408e-02	
3.7431467505076195e+00	   4.0826167481271526e-02	
3.7531467505076197e+00	   4.0568491946695366e-02	
3.7631467505076195e+00	   4.0312890086580032e-02	
3.7731467505076197e+00	   4.0059340501572789e-02	
3.7831467505076195e+00	   3.9807822063303022e-02	
3.7931467505076197e+00	   3.9558313910314960e-02	
3.8031467505076195e+00	   3.9310795444071046e-02	
3.8131467505076198e+00	   3.9065246325024179e-02	
3.8231467505076195e+00	   3.8821646468758117e-02	
3.8331467505076198e+00	   3.8579976042193945e-02	
3.8431467505076196e+00	   3.8340215459861882e-02	
3.8531467505076198e+00	   3.8102345380236893e-02	
3.8631467505076196e+00	   3.7866346702137066e-02	
3.8731467505076198e+00	   3.7632200561183222e-02	
3.8831467505076196e+00	   3.7399888326318902e-02	
3.8931467505076198e+00	   3.7169391596389441e-02	
3.9031467505076196e+00	   3.6940692196778896e-02	
3.9131467505076198e+00	   3.6713772176103866e-02	
3.9231467505076196e+00	   3.6488613802963074e-02	
3.9331467505076194e+00	   3.6265199562741580e-02	
3.9431467505076196e+00	   3.6043512154468618e-02	
3.9531467505076194e+00	   3.5823534487728174e-02	
3.9631467505076197e+00	   3.5605249679621045e-02	
3.9731467505076195e+00	   3.5388641051777560e-02	
3.9831467505076197e+00	   3.5173692127420123e-02	
3.9931467505076195e+00	   3.4960386628474290e-02	
4.0031467505076197e+00	   3.4748708472727853e-02	
4.0131467505076195e+00	   3.4538641771036854e-02	
4.0231467505076202e+00	   3.4330170824577434e-02	
4.0331467505076199e+00	   3.4123280122143294e-02	
4.0431467505076197e+00	   3.3917954337487018e-02	
4.0531467505076195e+00	   3.3714178326705389e-02	
4.0631467505076202e+00	   3.3511937125667045e-02	
4.0731467505076200e+00	   3.3311215947482355e-02	
4.0831467505076198e+00	   3.3112000180014298e-02	
4.0931467505076196e+00	   3.2914275383429711e-02	
4.1031467505076202e+00	   3.2718027287790351e-02	
4.1131467505076200e+00	   3.2523241790682750e-02	
4.1231467505076198e+00	   3.2329904954886329e-02	
4.1331467505076196e+00	   3.2138003006078990e-02	
4.1431467505076203e+00	   3.1947522330579625e-02	
4.1531467505076201e+00	   3.1758449473126740e-02	
4.1631467505076198e+00	   3.1570771134692512e-02	
4.1731467505076196e+00	   3.1384474170331848e-02	
4.1831467505076194e+00	   3.1199545587065568e-02	
4.1931467505076201e+00	   3.1015972541797231e-02	
4.2031467505076199e+00	   3.0833742339263042e-02	
4.2131467505076197e+00	   3.0652842430014045e-02	
4.2231467505076195e+00	   3.0473260408430198e-02	
4.2331467505076201e+00	   3.0294984010765816e-02	
4.2431467505076199e+00	   3.0118001113225608e-02	
4.2531467505076197e+00	   2.9942299730070846e-02	
4.2631467505076195e+00	   2.9767868011755315e-02	
4.2731467505076202e+00	   2.9594694243090157e-02	
4.2831467505076199e+00	   2.9422766841437579e-02	
4.2931467505076197e+00	   2.9252074354932246e-02	
4.3031467505076195e+00	   2.9082605460730684e-02	
4.3131467505076202e+00	   2.8914348963287404e-02	
4.3231467505076200e+00	   2.8747293792658050e-02	
4.3331467505076198e+00	   2.8581429002828247e-02	
4.3431467505076196e+00	   2.8416743770068528e-02	
4.3531467505076193e+00	   2.8253227391314334e-02	
4.3631467505076200e+00	   2.8090869282570818e-02	
4.3731467505076198e+00	   2.7929658977342203e-02	
4.3831467505076196e+00	   2.7769586125084796e-02	
4.3931467505076194e+00	   2.7610640489683869e-02	
4.4031467505076201e+00	   2.7452811947953414e-02	
4.4131467505076198e+00	   2.7296090488158901e-02	
4.4231467505076196e+00	   2.7140466208562055e-02	
4.4331467505076194e+00	   2.6985929315987936e-02	
4.4431467505076192e+00	   2.6832470124413362e-02	
4.4531467505076199e+00	   2.6680079053576673e-02	
4.4631467505076197e+00	   2.6528746627608381e-02	
4.4731467505076195e+00	   2.6378463473682133e-02	
4.4831467505076192e+00	   2.6229220320686100e-02	
4.4931467505076199e+00	   2.6081007997913932e-02	
4.5031467505076197e+00	   2.5933817433775441e-02	
4.5131467505076195e+00	   2.5787639654526115e-02	
4.5231467505076193e+00	   2.5642465783015794e-02	
4.5331467505076199e+00	   2.5498287037455606e-02	
4.5431467505076197e+00	   2.5355094730203281e-02	
4.5531467505076195e+00	   2.5212880266566196e-02	
4.5631467505076193e+00	   2.5071635143622151e-02	
4.5731467505076200e+00	   2.4931350949057362e-02	
4.5831467505076198e+00	   2.4792019360021567e-02	
4.5931467505076196e+00	   2.4653632141999723e-02	
4.6031467505076193e+00	   2.4516181147700263e-02	
4.6131467505076200e+00	   2.4379658315959504e-02	
4.6231467505076198e+00	   2.4244055670662047e-02	
4.6331467505076196e+00	   2.4109365319676605e-02	
4.6431467505076194e+00	   2.3975579453807530e-02	
4.6531467505076201e+00	   2.3842690345761208e-02	
4.6631467505076198e+00	   2.3710690349127581e-02	
4.6731467505076196e+00	   2.3579571897376143e-02	
4.6831467505076194e+00	   2.3449327502866421e-02	
4.6931467505076201e+00	   2.3319949755872631e-02	
4.7031467505076199e+00	   2.3191431323622336e-02	
4.7131467505076197e+00	   2.3063764949348673e-02	
4.7231467505076195e+00	   2.2936943451356221e-02	
4.7331467505076192e+00	   2.2810959722100135e-02	
4.7431467505076199e+00	   2.2685806727278220e-02	
4.7531467505076197e+00	   2.2561477504936055e-02	
4.7631467505076195e+00	   2.2437965164584593e-02	
4.7731467505076193e+00	   2.2315262886330289e-02	
4.7831467505076199e+00	   2.2193363920017497e-02	
4.7931467505076197e+00	   2.2072261584382854e-02	
4.8031467505076195e+00	   2.1951949266221578e-02	
4.8131467505076193e+00	   2.1832420419565356e-02	
4.8231467505076200e+00	   2.1713668564871860e-02	
4.8331467505076198e+00	   2.1595687288225432e-02	
4.8431467505076196e+00	   2.1478470240548910e-02	
4.8531467505076193e+00	   2.1362011136826519e-02	
4.8631467505076200e+00	   2.1246303755337346e-02	
4.8731467505076198e+00	   2.1131341936899646e-02	
4.8831467505076196e+00	   2.1017119584125360e-02	
4.8931467505076194e+00	   2.0903630660685093e-02	
4.9031467505076201e+00	   2.0790869190583070e-02	
4.9131467505076198e+00	   2.0678829257442202e-02	
4.9231467505076196e+00	   2.0567505003798777e-02	
4.9331467505076194e+00	   2.0456890630406909e-02	
4.9431467505076201e+00	   2.0346980395552505e-02	
4.9531467505076199e+00	   2.0237768614376511e-02	
4.9631467505076197e+00	   2.0129249658207404e-02	
4.9731467505076195e+00	   2.0021417953902734e-02	
4.9831467505076192e+00	   1.9914267983199643e-02	
4.9931467505076199e+00	   1.9807794282074076e-02	
5.0031467505076197e+00	   1.9701991440108774e-02	
5.0131467505076195e+00	   1.9596854099869648e-02	
5.0231467505076193e+00	   1.9492376956290646e-02	
5.0331467505076199e+00	   1.9388554756066843e-02	
5.0431467505076197e+00	   1.9285382297055665e-02	
5.0531467505076195e+00	   1.9182854427686174e-02	
5.0631467505076193e+00	   1.9080966046376113e-02	
5.0731467505076200e+00	   1.8979712100956916e-02	
5.0831467505076198e+00	   1.8879087588106219e-02	
5.0931467505076196e+00	   1.8779087552787940e-02	
5.1031467505076193e+00	   1.8679707087699834e-02	
5.1131467505076200e+00	   1.8580941332728307e-02	
5.1231467505076198e+00	   1.8482785474410495e-02	
5.1331467505076196e+00	   1.8385234745403323e-02	
5.1431467505076194e+00	   1.8288284423959716e-02	
5.1531467505076201e+00	   1.8191929833411506e-02	
5.1631467505076198e+00	   1.8096166341659323e-02	
5.1731467505076196e+00	   1.8000989360668976e-02	
5.1831467505076194e+00	   1.7906394345974547e-02	
5.1931467505076201e+00	   1.7812376796187912e-02	
5.2031467505076199e+00	   1.7718932252514648e-02	
5.2131467505076197e+00	   1.7626056298276294e-02	
5.2231467505076195e+00	   1.7533744558438678e-02	
5.2331467505076192e+00	   1.7441992699146529e-02	
5.2431467505076199e+00	   1.7350796427263941e-02	
5.2531467505076197e+00	   1.7260151489920914e-02	
5.2631467505076195e+00	   1.7170053674065617e-02	
5.2731467505076193e+00	   1.7080498806022481e-02	
5.2831467505076199e+00	   1.6991482751055928e-02	
5.2931467505076197e+00	   1.6903001412939756e-02	
5.3031467505076195e+00	   1.6815050733531942e-02	
5.3131467505076193e+00	   1.6727626692354933e-02	
5.3231467505076200e+00	   1.6640725306181280e-02	
5.3331467505076198e+00	   1.6554342628624562e-02	
5.3431467505076196e+00	   1.6468474749735444e-02	
5.3531467505076193e+00	   1.6383117795602947e-02	
5.3631467505076200e+00	   1.6298267927960661e-02	
5.3731467505076198e+00	   1.6213921343798111e-02	
5.3831467505076196e+00	   1.6130074274976744e-02	
5.3931467505076194e+00	   1.6046722987851085e-02	
5.4031467505076201e+00	   1.5963863782894355e-02	
5.4131467505076198e+00	   1.5881492994329047e-02	
5.4231467505076196e+00	   1.5799606989761916e-02	
5.4331467505076194e+00	   1.5718202169823659e-02	
5.4431467505076201e+00	   1.5637274967813055e-02	
5.4531467505076199e+00	   1.5556821849345580e-02	
5.4631467505076197e+00	   1.5476839312006345e-02	
5.4731467505076195e+00	   1.5397323885007325e-02	
5.4831467505076192e+00	   1.5318272128848962e-02	
5.4931467505076199e+00	   1.5239680634985771e-02	
5.5031467505076197e+00	   1.5161546025496317e-02	
5.5131467505076195e+00	   1.5083864952756976e-02	
5.5231467505076193e+00	   1.5006634099119998e-02	
5.5331467505076199e+00	   1.4929850176595323e-02	
5.5431467505076197e+00	   1.4853509926536414e-02	
5.5531467505076195e+00	   1.4777610119329907e-02	
5.5631467505076193e+00	   1.4702147554089025e-02	
5.5731467505076200e+00	   1.4627119058350822e-02	
5.5831467505076198e+00	   1.4552521487777029e-02	
5.5931467505076196e+00	   1.4478351725858582e-02	
5.6031467505076193e+00	   1.4404606683623783e-02	
5.6131467505076200e+00	   1.4331283299349866e-02	
5.6231467505076198e+00	   1.4258378538278280e-02	
5.6331467505076196e+00	   1.4185889392333154e-02	
5.6431467505076194e+00	   1.4113812879843379e-02	
5.6531467505076201e+00	   1.4042146045267908e-02	
5.6631467505076198e+00	   1.3970885958924449e-02	
5.6731467505076196e+00	   1.3900029716721329e-02	
5.6831467505076194e+00	   1.3829574439892640e-02	
5.6931467505076201e+00	   1.3759517274736524e-02	
5.7031467505076199e+00	   1.3689855392356634e-02	
5.7131467505076197e+00	   1.3620585988406611e-02	
5.7231467505076195e+00	   1.3551706282837635e-02	
5.7331467505076192e+00	   1.3483213519649023e-02	
5.7431467505076199e+00	   1.3415104966641696e-02	
5.7531467505076197e+00	   1.3347377915174683e-02	
5.7631467505076195e+00	   1.3280029679924395e-02	
5.7731467505076193e+00	   1.3213057598646829e-02	
5.7831467505076199e+00	   1.3146459031942531e-02	
5.7931467505076197e+00	   1.3080231363024343e-02	
5.8031467505076195e+00	   1.3014371997487902e-02	
5.8131467505076193e+00	   1.2948878363084771e-02	
5.8231467505076200e+00	   1.2883747909498304e-02	
5.8331467505076198e+00	   1.2818978108122103e-02	
5.8431467505076196e+00	   1.2754566451841044e-02	
5.8531467505076193e+00	   1.2690510454814893e-02	
5.8631467505076200e+00	   1.2626807652264396e-02	
5.8731467505076198e+00	   1.2563455600259949e-02	
5.8831467505076196e+00	   1.2500451875512584e-02	
5.8931467505076194e+00	   1.2437794075167513e-02	
5.9031467505076201e+00	   1.2375479816599956e-02	
5.9131467505076198e+00	   1.2313506737213422e-02	
5.9231467505076196e+00	   1.2251872494240243e-02	
5.9331467505076194e+00	   1.2190574764544417e-02	
5.9431467505076201e+00	   1.2129611244426755e-02	
5.9531467505076199e+00	   1.2068979649432265e-02	
5.9631467505076197e+00	   1.2008677714159690e-02	
5.9731467505076195e+00	   1.1948703192073255e-02	
5.9831467505076192e+00	   1.1889053855316616e-02	
5.9931467505076199e+00	   1.1829727494528829e-02	
6.0031467505076197e+00	   1.1770721918662535e-02	
6.0131467505076204e+00	   1.1712034954804084e-02	
6.0231467505076202e+00	   1.1653664447995843e-02	
6.0331467505076199e+00	   1.1595608261060391e-02	
6.0431467505076197e+00	   1.1537864274426759e-02	
6.0531467505076195e+00	   1.1480430385958687e-02	
6.0631467505076202e+00	   1.1423304510784696e-02	
6.0731467505076200e+00	   1.1366484581130218e-02	
6.0831467505076198e+00	   1.1309968546151482e-02	
6.0931467505076196e+00	   1.1253754371771361e-02	
6.1031467505076202e+00	   1.1197840040517024e-02	
6.1131467505076200e+00	   1.1142223551359397e-02	
6.1231467505076198e+00	   1.1086902919554440e-02	
6.1331467505076196e+00	   1.1031876176486181e-02	
6.1431467505076203e+00	   1.0977141369511527e-02	
6.1531467505076201e+00	   1.0922696561806743e-02	
6.1631467505076198e+00	   1.0868539832215723e-02	
6.1731467505076196e+00	   1.0814669275099871e-02	
6.1831467505076203e+00	   1.0761083000189660e-02	
6.1931467505076201e+00	   1.0707779132437896e-02	
6.2031467505076199e+00	   1.0654755811874497e-02	
6.2131467505076197e+00	   1.0602011193462966e-02	
6.2231467505076203e+00	   1.0549543446958388e-02	
6.2331467505076201e+00	   1.0497350756767039e-02	
6.2431467505076199e+00	   1.0445431321807483e-02	
6.2531467505076197e+00	   1.0393783355373207e-02	
6.2631467505076204e+00	   1.0342405084996793e-02	
6.2731467505076202e+00	   1.0291294752315551e-02	
6.2831467505076199e+00	   1.0240450612938611e-02	
6.2931467505076197e+00	   1.0189870936315454e-02	
6.3031467505076195e+00	   1.0139554005605921e-02	
6.3131467505076202e+00	   1.0089498117551573e-02	
6.3231467505076200e+00	   1.0039701582348530e-02	
6.3331467505076198e+00	   9.9901627235215642e-03	
6.3431467505076196e+00	   9.9408798777996833e-03	
6.3531467505076202e+00	   9.8918513949929759e-03	
6.3631467505076200e+00	   9.8430756378708201e-03	
6.3731467505076198e+00	   9.7945509820413917e-03	
6.3831467505076196e+00	   9.7462758158324489e-03	
6.3931467505076203e+00	   9.6982485401734715e-03	
6.4031467505076201e+00	   9.6504675684789508e-03	
6.4131467505076198e+00	   9.6029313265330249e-03	
6.4231467505076196e+00	   9.5556382523753168e-03	
6.4331467505076203e+00	   9.5085867961879466e-03	
6.4431467505076201e+00	   9.4617754201838430e-03	
6.4531467505076199e+00	   9.4152025984961321e-03	
6.4631467505076197e+00	   9.3688668170688050e-03	
6.4731467505076203e+00	   9.3227665735484636e-03	
6.4831467505076201e+00	   9.2769003771772732e-03	
6.4931467505076199e+00	   9.2312667486870170e-03	
6.5031467505076197e+00	   9.1858642201942536e-03	
6.5131467505076204e+00	   9.1406913350966356e-03	
6.5231467505076202e+00	   9.0957466479702764e-03	
6.5331467505076199e+00	   9.0510287244682155e-03	
6.5431467505076197e+00	   9.0065361412199063e-03	
6.5531467505076195e+00	   8.9622674857318639e-03	
6.5631467505076202e+00	   8.9182213562892104e-03	
6.5731467505076200e+00	   8.8743963618583954e-03	
6.5831467505076198e+00	   8.8307911219908056e-03	
6.5931467505076196e+00	   8.7874042667274686e-03	
6.6031467505076202e+00	   8.7442344365047109e-03	
6.6131467505076200e+00	   8.7012802820607971e-03	
6.6231467505076198e+00	   8.6585404643435612e-03	
6.6331467505076196e+00	   8.6160136544189449e-03	
6.6431467505076203e+00	   8.5736985333805665e-03	
6.6531467505076201e+00	   8.5315937922601295e-03	
6.6631467505076198e+00	   8.4896981319388509e-03	
6.6731467505076196e+00	   8.4480102630597083e-03	
6.6831467505076203e+00	   8.4065289059406609e-03	
6.6931467505076201e+00	   8.3652527904887562e-03	
6.7031467505076199e+00	   8.3241806561150638e-03	
6.7131467505076197e+00	   8.2833112516505544e-03	
6.7231467505076203e+00	   8.2426433352627768e-03	
6.7331467505076201e+00	   8.2021756743734502e-03	
6.7431467505076199e+00	   8.1619070455768352e-03	
6.7531467505076197e+00	   8.1218362345589698e-03	
6.7631467505076204e+00	   8.0819620360177303e-03	
6.7731467505076202e+00	   8.0422832535837017e-03	
6.7831467505076199e+00	   8.0027986997418480e-03	
6.7931467505076197e+00	   7.9635071957539546e-03	
6.8031467505076195e+00	   7.9244075715819151e-03	
6.8131467505076202e+00	   7.8854986658117195e-03	
6.8231467505076200e+00	   7.8467793255782865e-03	
6.8331467505076198e+00	   7.8082484064909783e-03	
6.8431467505076196e+00	   7.7699047725599225e-03	
6.8531467505076202e+00	   7.7317472961230633e-03	
6.8631467505076200e+00	   7.6937748577739070e-03	
6.8731467505076198e+00	   7.6559863462900505e-03	
6.8831467505076196e+00	   7.6183806585623740e-03	
6.8931467505076203e+00	   7.5809566995249872e-03	
6.9031467505076201e+00	   7.5437133820858296e-03	
6.9131467505076198e+00	   7.5066496270580086e-03	
6.9231467505076196e+00	   7.4697643630917809e-03	
6.9331467505076203e+00	   7.4330565266072287e-03	
6.9431467505076201e+00	   7.3965250617276275e-03	
6.9531467505076199e+00	   7.3601689202134101e-03	
6.9631467505076197e+00	   7.3239870613968777e-03	
6.9731467505076203e+00	   7.2879784521174508e-03	
6.9831467505076201e+00	   7.2521420666576668e-03	
6.9931467505076199e+00	   7.2164768866797169e-03	
7.0031467505076197e+00	   7.1809819011626631e-03	
7.0131467505076204e+00	   7.1456561063402571e-03	
7.0231467505076202e+00	   7.1104985056393783e-03	
7.0331467505076199e+00	   7.0755081096190598e-03	
7.0431467505076197e+00	   7.0406839359101131e-03	
7.0531467505076195e+00	   7.0060250091553700e-03	
7.0631467505076202e+00	   6.9715303609504701e-03	
7.0731467505076200e+00	   6.9371990297852687e-03	
7.0831467505076198e+00	   6.9030300609857634e-03	
7.0931467505076196e+00	   6.8690225066566444e-03	
7.1031467505076202e+00	   6.8351754256243576e-03	
7.1131467505076200e+00	   6.8014878833807385e-03	
7.1231467505076198e+00	   6.7679589520271985e-03	
7.1331467505076196e+00	   6.7345877102194321e-03	
7.1431467505076203e+00	   6.7013732431126898e-03	
7.1531467505076201e+00	   6.6683146423075386e-03	
7.1631467505076198e+00	   6.6354110057961855e-03	
7.1731467505076196e+00	   6.6026614379092966e-03	
7.1831467505076203e+00	   6.5700650492633112e-03	
7.1931467505076201e+00	   6.5376209567083281e-03	
7.2031467505076199e+00	   6.5053282832763862e-03	
7.2131467505076197e+00	   6.4731861581303523e-03	
7.2231467505076203e+00	   6.4411937165132094e-03	
7.2331467505076201e+00	   6.4093500996978943e-03	
7.2431467505076199e+00	   6.3776544549375693e-03	
7.2531467505076197e+00	   6.3461059354163818e-03	
7.2631467505076204e+00	   6.3147037002006983e-03	
7.2731467505076202e+00	   6.2834469141908123e-03	
7.2831467505076199e+00	   6.2523347480730853e-03	
7.2931467505076197e+00	   6.2213663782725408e-03	
7.3031467505076195e+00	   6.1905409869059463e-03	
7.3131467505076202e+00	   6.1598577617352837e-03	
7.3231467505076200e+00	   6.1293158961217252e-03	
7.3331467505076198e+00	   6.0989145889799607e-03	
7.3431467505076196e+00	   6.0686530447330378e-03	
7.3531467505076202e+00	   6.0385304732675695e-03	
7.3631467505076200e+00	   6.0085460898893902e-03	
7.3731467505076198e+00	   5.9786991152796197e-03	
7.3831467505076196e+00	   5.9489887754511318e-03	
7.3931467505076203e+00	   5.9194143017054553e-03	
7.4031467505076201e+00	   5.8899749305900391e-03	
7.4131467505076198e+00	   5.8606699038559560e-03	
7.4231467505076196e+00	   5.8314984684159805e-03	
7.4331467505076203e+00	   5.8024598763030373e-03	
7.4431467505076201e+00	   5.7735533846290966e-03	
7.4531467505076199e+00	   5.7447782555443737e-03	
7.4631467505076197e+00	   5.7161337561969722e-03	
7.4731467505076203e+00	   5.6876191586928649e-03	
7.4831467505076201e+00	   5.6592337400562564e-03	
7.4931467505076199e+00	   5.6309767821903171e-03	
7.5031467505076197e+00	   5.6028475718382549e-03	
7.5131467505076204e+00	   5.5748454005447789e-03	
7.5231467505076202e+00	   5.5469695646179137e-03	
7.5331467505076199e+00	   5.5192193650911272e-03	
7.5431467505076197e+00	   5.4915941076858462e-03	
7.5531467505076204e+00	   5.4640931027743079e-03	
7.5631467505076202e+00	   5.4367156653427453e-03	
7.5731467505076200e+00	   5.4094611149548989e-03	
7.5831467505076198e+00	   5.3823287757158791e-03	
7.5931467505076196e+00	   5.3553179762363652e-03	
7.6031467505076202e+00	   5.3284280495971004e-03	
7.6131467505076200e+00	   5.3016583333137359e-03	
7.6231467505076198e+00	   5.2750081693019929e-03	
7.6331467505076196e+00	   5.2484769038431143e-03	
7.6431467505076203e+00	   5.2220638875496751e-03	
7.6531467505076201e+00	   5.1957684753316585e-03	
7.6631467505076198e+00	   5.1695900263628728e-03	
7.6731467505076196e+00	   5.1435279040476407e-03	
7.6831467505076194e+00	   5.1175814759878181e-03	
7.6931467505076201e+00	   5.0917501139500845e-03	
7.7031467505076199e+00	   5.0660331938335631e-03	
7.7131467505076206e+00	   5.0404300956376847e-03	
7.7231467505076203e+00	   5.0149402034303766e-03	
7.7331467505076201e+00	   4.9895629053165278e-03	
7.7431467505076199e+00	   4.9642975934067303e-03	
7.7531467505076197e+00	   4.9391436637862985e-03	
7.7631467505076195e+00	   4.9141005164845810e-03	
7.7731467505076202e+00	   4.8891675554445313e-03	
7.7831467505076199e+00	   4.8643441884925580e-03	
7.7931467505076206e+00	   4.8396298273086303e-03	
7.8031467505076204e+00	   4.8150238873966725e-03	
7.8131467505076202e+00	   4.7905257880552013e-03	
7.8231467505076200e+00	   4.7661349523482263e-03	
7.8331467505076198e+00	   4.7418508070764158e-03	
7.8431467505076196e+00	   4.7176727827485197e-03	
7.8531467505076193e+00	   4.6936003135530360e-03	
7.8631467505076200e+00	   4.6696328373301219e-03	
7.8731467505076198e+00	   4.6457697955437820e-03	
7.8831467505076205e+00	   4.6220106332542548e-03	
7.8931467505076203e+00	   4.5983547990906988e-03	
7.9031467505076201e+00	   4.5748017452240585e-03	
7.9131467505076198e+00	   4.5513509273402203e-03	
7.9231467505076196e+00	   4.5280018046133684e-03	
7.9331467505076194e+00	   4.5047538396795978e-03	
7.9431467505076201e+00	   4.4816064986107282e-03	
7.9531467505076199e+00	   4.4585592508883986e-03	
7.9631467505076206e+00	   4.4356115693783230e-03	
7.9731467505076203e+00	   4.4127629303048164e-03	
7.9831467505076201e+00	   4.3900128132255307e-03	
7.9931467505076199e+00	   4.3673607010064038e-03	
8.0031467505076197e+00	   4.3448060797968285e-03	
8.0131467505076195e+00	   4.3223484390050408e-03	
8.0231467505076211e+00	   4.2999872712737213e-03	
8.0331467505076191e+00	   4.2777220724558151e-03	
8.0431467505076206e+00	   4.2555523415905155e-03	
8.0531467505076204e+00	   4.2334775808795357e-03	
8.0631467505076202e+00	   4.2114972956635126e-03	
8.0731467505076200e+00	   4.1896109943986484e-03	
8.0831467505076198e+00	   4.1678181886335370e-03	
8.0931467505076196e+00	   4.1461183929862198e-03	
8.1031467505076193e+00	   4.1245111251213941e-03	
8.1131467505076209e+00	   4.1029959057278485e-03	
8.1231467505076189e+00	   4.0815722584960920e-03	
8.1331467505076205e+00	   4.0602397100961340e-03	
8.1431467505076203e+00	   4.0389977901555338e-03	
8.1531467505076201e+00	   4.0178460312375397e-03	
8.1631467505076198e+00	   3.9967839688194911e-03	
8.1731467505076196e+00	   3.9758111412713697e-03	
8.1831467505076194e+00	   3.9549270898345387e-03	
8.1931467505076192e+00	   3.9341313586006600e-03	
8.2031467505076208e+00	   3.9134234944907991e-03	
8.2131467505076206e+00	   3.8928030472347077e-03	
8.2231467505076203e+00	   3.8722695693502568e-03	
8.2331467505076201e+00	   3.8518226161230770e-03	
8.2431467505076199e+00	   3.8314617455863557e-03	
8.2531467505076197e+00	   3.8111865185007946e-03	
8.2631467505076195e+00	   3.7909964983347537e-03	
8.2731467505076211e+00	   3.7708912512445540e-03	
8.2831467505076191e+00	   3.7508703460549593e-03	
8.2931467505076206e+00	   3.7309333542397691e-03	
8.3031467505076204e+00	   3.7110798499026660e-03	
8.3131467505076202e+00	   3.6913094097581387e-03	
8.3231467505076200e+00	   3.6716216131126040e-03	
8.3331467505076198e+00	   3.6520160418456789e-03	
8.3431467505076196e+00	   3.6324922803916172e-03	
8.3531467505076193e+00	   3.6130499157208951e-03	
8.3631467505076209e+00	   3.5936885373219272e-03	
8.3731467505076189e+00	   3.5744077371829977e-03	
8.3831467505076205e+00	   3.5552071097742421e-03	
8.3931467505076203e+00	   3.5360862520299016e-03	
8.4031467505076201e+00	   3.5170447633306027e-03	
8.4131467505076198e+00	   3.4980822454858777e-03	
8.4231467505076196e+00	   3.4791983027167763e-03	
8.4331467505076194e+00	   3.4603925416386385e-03	
8.4431467505076192e+00	   3.4416645712440066e-03	
8.4531467505076208e+00	   3.4230140028856846e-03	
8.4631467505076206e+00	   3.4044404502599386e-03	
8.4731467505076203e+00	   3.3859435293898061e-03	
8.4831467505076201e+00	   3.3675228586085835e-03	
8.4931467505076199e+00	   3.3491780585434266e-03	
8.5031467505076197e+00	   3.3309087520990892e-03	
8.5131467505076195e+00	   3.3127145644417898e-03	
8.5231467505076211e+00	   3.2945951229832200e-03	
8.5331467505076191e+00	   3.2765500573646951e-03	
8.5431467505076206e+00	   3.2585789994413728e-03	
8.5531467505076204e+00	   3.2406815832667045e-03	
8.5631467505076202e+00	   3.2228574450769046e-03	
8.5731467505076200e+00	   3.2051062232756281e-03	
8.5831467505076198e+00	   3.1874275584187167e-03	
8.5931467505076196e+00	   3.1698210931991157e-03	
8.6031467505076193e+00	   3.1522864724318764e-03	
8.6131467505076209e+00	   3.1348233430392863e-03	
8.6231467505076189e+00	   3.1174313540361515e-03	
8.6331467505076205e+00	   3.1001101565151399e-03	
8.6431467505076203e+00	   3.0828594036323115e-03	
8.6531467505076201e+00	   3.0656787505926957e-03	
8.6631467505076198e+00	   3.0485678546360454e-03	
8.6731467505076196e+00	   3.0315263750226693e-03	
8.6831467505076194e+00	   3.0145539730193796e-03	
8.6931467505076192e+00	   2.9976503118855735e-03	
8.7031467505076208e+00	   2.9808150568594056e-03	
8.7131467505076206e+00	   2.9640478751440926e-03	
8.7231467505076203e+00	   2.9473484358942866e-03	
8.7331467505076201e+00	   2.9307164102026144e-03	
8.7431467505076199e+00	   2.9141514710862735e-03	
8.7531467505076197e+00	   2.8976532934737666e-03	
8.7631467505076195e+00	   2.8812215541917266e-03	
8.7731467505076211e+00	   2.8648559319518541e-03	
8.7831467505076191e+00	   2.8485561073379566e-03	
8.7931467505076206e+00	   2.8323217627930740e-03	
8.8031467505076204e+00	   2.8161525826067503e-03	
8.8131467505076202e+00	   2.8000482529023556e-03	
8.8231467505076200e+00	   2.7840084616245295e-03	
8.8331467505076198e+00	   2.7680328985267388e-03	
8.8431467505076196e+00	   2.7521212551589102e-03	
8.8531467505076193e+00	   2.7362732248551709e-03	
8.8631467505076209e+00	   2.7204885027216795e-03	
8.8731467505076189e+00	   2.7047667856245792e-03	
8.8831467505076205e+00	   2.6891077721779822e-03	
8.8931467505076203e+00	   2.6735111627321419e-03	
8.9031467505076201e+00	   2.6579766593616242e-03	
8.9131467505076198e+00	   2.6425039658536350e-03	
8.9231467505076196e+00	   2.6270927876964165e-03	
8.9331467505076194e+00	   2.6117428320677261e-03	
8.9431467505076192e+00	   2.5964538078234222e-03	
8.9531467505076208e+00	   2.5812254254861332e-03	
8.9631467505076206e+00	   2.5660573972340122e-03	
8.9731467505076203e+00	   2.5509494368895717e-03	
8.9831467505076201e+00	   2.5359012599086260e-03	
8.9931467505076199e+00	   2.5209125833692992e-03	
9.0031467505076197e+00	   2.5059831259611333e-03	
9.0131467505076195e+00	   2.4911126079742627e-03	
9.0231467505076211e+00	   2.4763007512886991e-03	
9.0331467505076191e+00	   2.4615472793636799e-03	
9.0431467505076206e+00	   2.4468519172270854e-03	
9.0531467505076204e+00	   2.4322143914649865e-03	
9.0631467505076202e+00	   2.4176344302112170e-03	
9.0731467505076200e+00	   2.4031117631370625e-03	
9.0831467505076198e+00	   2.3886461214410130e-03	
9.0931467505076196e+00	   2.3742372378386064e-03	
9.1031467505076193e+00	   2.3598848465523335e-03	
9.1131467505076209e+00	   2.3455886833016297e-03	
9.1231467505076189e+00	   2.3313484852929582e-03	
9.1331467505076205e+00	   2.3171639912099255e-03	
9.1431467505076203e+00	   2.3030349412035355e-03	
9.1531467505076201e+00	   2.2889610768824522e-03	
9.1631467505076198e+00	   2.2749421413033903e-03	
9.1731467505076196e+00	   2.2609778789615467e-03	
9.1831467505076194e+00	   2.2470680357811177e-03	
9.1931467505076192e+00	   2.2332123591058809e-03	
9.2031467505076208e+00	   2.2194105976898631e-03	
9.2131467505076206e+00	   2.2056625016880667e-03	
9.2231467505076203e+00	   2.1919678226472597e-03	
9.2331467505076201e+00	   2.1783263134968604e-03	
9.2431467505076199e+00	   2.1647377285398659e-03	
9.2531467505076197e+00	   2.1512018234438575e-03	
9.2631467505076195e+00	   2.1377183552320823e-03	
9.2731467505076211e+00	   2.1242870822745946e-03	
9.2831467505076191e+00	   2.1109077642794687e-03	
9.2931467505076206e+00	   2.0975801622840511e-03	
9.3031467505076204e+00	   2.0843040386463391e-03	
9.3131467505076202e+00	   2.0710791570363600e-03	
9.3231467505076200e+00	   2.0579052824276460e-03	
9.3331467505076198e+00	   2.0447821810887735e-03	
9.3431467505076196e+00	   2.0317096205749608e-03	
9.3531467505076193e+00	   2.0186873697197304e-03	
9.3631467505076209e+00	   2.0057151986266212e-03	
9.3731467505076189e+00	   1.9927928786609948e-03	
9.3831467505076205e+00	   1.9799201824418520e-03	
9.3931467505076203e+00	   1.9670968838337785e-03	
9.4031467505076201e+00	   1.9543227579388741e-03	
9.4131467505076198e+00	   1.9415975810888051e-03	
9.4231467505076196e+00	   1.9289211308368842e-03	
9.4331467505076194e+00	   1.9162931859502109e-03	
9.4431467505076192e+00	   1.9037135264018770e-03	
9.4531467505076208e+00	   1.8911819333632357e-03	
9.4631467505076206e+00	   1.8786981891962162e-03	
9.4731467505076203e+00	   1.8662620774456886e-03	
9.4831467505076201e+00	   1.8538733828319122e-03	
9.4931467505076199e+00	   1.8415318912430134e-03	
9.5031467505076197e+00	   1.8292373897275307e-03	
9.5131467505076195e+00	   1.8169896664870112e-03	
9.5231467505076211e+00	   1.8047885108686673e-03	
9.5331467505076191e+00	   1.7926337133580877e-03	
9.5431467505076206e+00	   1.7805250655719741e-03	
9.5531467505076204e+00	   1.7684623602509872e-03	
9.5631467505076202e+00	   1.7564453912525891e-03	
9.5731467505076200e+00	   1.7444739535439698e-03	
9.5831467505076198e+00	   1.7325478431950152e-03	
9.5931467505076196e+00	   1.7206668573713294e-03	
9.6031467505076193e+00	   1.7088307943273098e-03	
9.6131467505076209e+00	   1.6970394533992606e-03	
9.6231467505076189e+00	   1.6852926349985849e-03	
9.6331467505076205e+00	   1.6735901406049751e-03	
9.6431467505076203e+00	   1.6619317727597244e-03	
9.6531467505076201e+00	   1.6503173350590104e-03	
9.6631467505076198e+00	   1.6387466321472921e-03	
9.6731467505076196e+00	   1.6272194697107146e-03	
9.6831467505076194e+00	   1.6157356544705711e-03	
9.6931467505076192e+00	   1.6042949941768231e-03	
9.7031467505076208e+00	   1.5928972976016547e-03	
9.7131467505076206e+00	   1.5815423745330877e-03	
9.7231467505076203e+00	   1.5702300357686141e-03	
9.7331467505076201e+00	   1.5589600931089122e-03	
9.7431467505076199e+00	   1.5477323593515841e-03	
9.7531467505076197e+00	   1.5365466482849376e-03	
9.7631467505076195e+00	   1.5254027746818256e-03	
9.7731467505076193e+00	   1.5143005542935216e-03	
9.7831467505076191e+00	   1.5032398038436420e-03	
9.7931467505076206e+00	   1.4922203410221019e-03	
9.8031467505076204e+00	   1.4812419844791368e-03	
9.8131467505076202e+00	   1.4703045538193450e-03	
9.8231467505076200e+00	   1.4594078695957745e-03	
9.8331467505076198e+00	   1.4485517533040701e-03	
9.8431467505076196e+00	   1.4377360273766454e-03	
9.8531467505076193e+00	   1.4269605151769002e-03	
9.8631467505076209e+00	   1.4162250409934776e-03	
9.8731467505076207e+00	   1.4055294300345750e-03	
9.8831467505076205e+00	   1.3948735084222726e-03	
9.8931467505076203e+00	   1.3842571031869217e-03	
9.9031467505076201e+00	   1.3736800422615618e-03	
9.9131467505076198e+00	   1.3631421544763830e-03	
9.9231467505076196e+00	   1.3526432695532317e-03	
9.9331467505076194e+00	   1.3421832181001335e-03	
9.9431467505076192e+00	   1.3317618316058871e-03	
9.9531467505076208e+00	   1.3213789424346676e-03	
9.9631467505076206e+00	   1.3110343838206920e-03	
9.9731467505076203e+00	   1.3007279898628956e-03	
9.9831467505076201e+00	   1.2904595955196708e-03	
9.9931467505076199e+00	   1.2802290366036298e-03	
1.0003146750507620e+01	   1.2700361497764072e-03	
1.0013146750507619e+01	   1.2598807725434946e-03	
1.0023146750507619e+01	   1.2497627432491217e-03	
1.0033146750507619e+01	   1.2396819010711648e-03	
1.0043146750507621e+01	   1.2296380860160889e-03	
1.0053146750507620e+01	   1.2196311389139371e-03	
1.0063146750507620e+01	   1.2096609014133428e-03	
1.0073146750507620e+01	   1.1997272159765778e-03	
1.0083146750507620e+01	   1.1898299258746444e-03	
1.0093146750507620e+01	   1.1799688751823933e-03	
1.0103146750507619e+01	   1.1701439087736798e-03	
1.0113146750507621e+01	   1.1603548723165432e-03	
1.0123146750507621e+01	   1.1506016122684408e-03	
1.0133146750507620e+01	   1.1408839758714948e-03	
1.0143146750507620e+01	   1.1312018111477779e-03	
1.0153146750507620e+01	   1.1215549668946350e-03	
1.0163146750507620e+01	   1.1119432926800399e-03	
1.0173146750507620e+01	   1.1023666388379765e-03	
1.0183146750507619e+01	   1.0928248564638524e-03	
1.0193146750507619e+01	   1.0833177974099474e-03	
1.0203146750507621e+01	   1.0738453142808975e-03	
1.0213146750507621e+01	   1.0644072604292041e-03	
1.0223146750507620e+01	   1.0550034899507708e-03	
1.0233146750507620e+01	   1.0456338576804777e-03	
1.0243146750507620e+01	   1.0362982191877855e-03	
1.0253146750507620e+01	   1.0269964307723666e-03	
1.0263146750507619e+01	   1.0177283494597648e-03	
1.0273146750507619e+01	   1.0084938329970939e-03	
1.0283146750507619e+01	   9.9929273984875749e-04	
1.0293146750507621e+01	   9.9012492919218890e-04	
1.0303146750507620e+01	   9.8099026091365000e-04	
1.0313146750507620e+01	   9.7188859560402570e-04	
1.0323146750507620e+01	   9.6281979455466583e-04	
1.0333146750507620e+01	   9.5378371975324944e-04	
1.0343146750507620e+01	   9.4478023387968059e-04	
1.0353146750507619e+01	   9.3580920030200926e-04	
1.0363146750507621e+01	   9.2687048307237745e-04	
1.0373146750507621e+01	   9.1796394692300501e-04	
1.0383146750507620e+01	   9.0908945726218067e-04	
1.0393146750507620e+01	   9.0024688017030507e-04	
1.0403146750507620e+01	   8.9143608239593719e-04	
1.0413146750507620e+01	   8.8265693135189274e-04	
1.0423146750507620e+01	   8.7390929511134592e-04	
1.0433146750507619e+01	   8.6519304240396553e-04	
1.0443146750507619e+01	   8.5650804261208375e-04	
1.0453146750507621e+01	   8.4785416576688209e-04	
1.0463146750507621e+01	   8.3923128254461310e-04	
1.0473146750507620e+01	   8.3063926426282580e-04	
1.0483146750507620e+01	   8.2207798287664568e-04	
1.0493146750507620e+01	   8.1354731097506121e-04	
1.0503146750507620e+01	   8.0504712177723503e-04	
1.0513146750507619e+01	   7.9657728912884578e-04	
1.0523146750507619e+01	   7.8813768749845775e-04	
1.0533146750507619e+01	   7.7972819197390643e-04	
1.0543146750507621e+01	   7.7134867825870575e-04	
1.0553146750507620e+01	   7.6299902266849977e-04	
1.0563146750507620e+01	   7.5467910212750802e-04	
1.0573146750507620e+01	   7.4638879416501810e-04	
1.0583146750507620e+01	   7.3812797691188970e-04	
1.0593146750507620e+01	   7.2989652909709118e-04	
1.0603146750507619e+01	   7.2169433004424860e-04	
1.0613146750507621e+01	   7.1352125966822144e-04	
1.0623146750507621e+01	   7.0537719847170997e-04	
1.0633146750507620e+01	   6.9726202754186953e-04	
1.0643146750507620e+01	   6.8917562854695818e-04	
1.0653146750507620e+01	   6.8111788373300200e-04	
1.0663146750507620e+01	   6.7308867592048621e-04	
1.0673146750507620e+01	   6.6508788850106577e-04	
1.0683146750507619e+01	   6.5711540543429497e-04	
1.0693146750507619e+01	   6.4917111124438071e-04	
1.0703146750507621e+01	   6.4125489101696600e-04	
1.0713146750507621e+01	   6.3336663039591646e-04	
1.0723146750507620e+01	   6.2550621558014018e-04	
1.0733146750507620e+01	   6.1767353332043231e-04	
1.0743146750507620e+01	   6.0986847091632661e-04	
1.0753146750507620e+01	   6.0209091621297778e-04	
1.0763146750507619e+01	   5.9434075759806312e-04	
1.0773146750507619e+01	   5.8661788399870247e-04	
1.0783146750507621e+01	   5.7892218487839791e-04	
1.0793146750507621e+01	   5.7125355023399766e-04	
1.0803146750507620e+01	   5.6361187059266870e-04	
1.0813146750507620e+01	   5.5599703700890779e-04	
1.0823146750507620e+01	   5.4840894106155085e-04	
1.0833146750507620e+01	   5.4084747485081785e-04	
1.0843146750507620e+01	   5.3331253099537330e-04	
1.0853146750507619e+01	   5.2580400262939762e-04	
1.0863146750507621e+01	   5.1832178339968299e-04	
1.0873146750507621e+01	   5.1086576746276315e-04	
1.0883146750507620e+01	   5.0343584948202573e-04	
1.0893146750507620e+01	   4.9603192462488043e-04	
1.0903146750507620e+01	   4.8865388855992337e-04	
1.0913146750507620e+01	   4.8130163745412833e-04	
1.0923146750507620e+01	   4.7397506797005722e-04	
1.0933146750507619e+01	   4.6667407726307846e-04	
1.0943146750507619e+01	   4.5939856297861487e-04	
1.0953146750507621e+01	   4.5214842324940762e-04	
1.0963146750507621e+01	   4.4492355669278894e-04	
1.0973146750507620e+01	   4.3772386240797804e-04	
1.0983146750507620e+01	   4.3054923997340574e-04	
1.0993146750507620e+01	   4.2339958944402991e-04	
1.1003146750507620e+01	   4.1627481134869440e-04	
1.1013146750507619e+01	   4.0917480668748894e-04	
1.1023146750507619e+01	   4.0209947692913285e-04	
1.1033146750507621e+01	   3.9504872400837647e-04	
1.1043146750507621e+01	   3.8802245032340993e-04	
1.1053146750507620e+01	   3.8102055873329849e-04	
1.1063146750507620e+01	   3.7404295255543535e-04	
1.1073146750507620e+01	   3.6708953556299534e-04	
1.1083146750507620e+01	   3.6016021198242244e-04	
1.1093146750507620e+01	   3.5325488649093155e-04	
1.1103146750507619e+01	   3.4637346421400873e-04	
1.1113146750507621e+01	   3.3951585072294481e-04	
1.1123146750507621e+01	   3.3268195203238861e-04	
1.1133146750507620e+01	   3.2587167459789169e-04	
1.1143146750507620e+01	   3.1908492531349208e-04	
1.1153146750507620e+01	   3.1232161150930099e-04	
1.1163146750507620e+01	   3.0558164094911326e-04	
1.1173146750507620e+01	   2.9886492182802508e-04	
1.1183146750507619e+01	   2.9217136277007042e-04	
1.1193146750507619e+01	   2.8550087282586649e-04	
1.1203146750507621e+01	   2.7885336147029328e-04	
1.1213146750507621e+01	   2.7222873860015820e-04	
1.1223146750507620e+01	   2.6562691453189925e-04	
1.1233146750507620e+01	   2.5904779999929678e-04	
1.1243146750507620e+01	   2.5249130615118831e-04	
1.1253146750507620e+01	   2.4595734454921424e-04	
1.1263146750507619e+01	   2.3944582716556854e-04	
1.1273146750507619e+01	   2.3295666638076221e-04	
1.1283146750507621e+01	   2.2648977498140904e-04	
1.1293146750507621e+01	   2.2004506615801517e-04	
1.1303146750507620e+01	   2.1362245350278728e-04	
1.1313146750507620e+01	   2.0722185100745962e-04	
1.1323146750507620e+01	   2.0084317306112186e-04	
1.1333146750507620e+01	   1.9448633444807387e-04	
1.1343146750507620e+01	   1.8815125034568457e-04	
1.1353146750507619e+01	   1.8183783632226935e-04	
1.1363146750507621e+01	   1.7554600833497830e-04	
1.1373146750507621e+01	   1.6927568272770015e-04	
1.1383146750507620e+01	   1.6302677622897173e-04	
1.1393146750507620e+01	   1.5679920594991262e-04	
1.1403146750507620e+01	   1.5059288938215824e-04	
1.1413146750507620e+01	   1.4440774439582237e-04	
1.1423146750507620e+01	   1.3824368923746032e-04	
1.1433146750507619e+01	   1.3210064252803860e-04	
1.1443146750507619e+01	   1.2597852326093990e-04	
1.1453146750507621e+01	   1.1987725079995898e-04	
1.1463146750507621e+01	   1.1379674487732211e-04	
1.1473146750507620e+01	   1.0773692559171026e-04	
1.1483146750507620e+01	   1.0169771340630429e-04	
1.1493146750507620e+01	   9.5679029146837291e-05	
1.1503146750507620e+01	   8.9680793999654459e-05	
1.1513146750507619e+01	   8.3702929509795514e-05	
1.1523146750507619e+01	   7.7745357579073754e-05	
1.1533146750507621e+01	   7.1808000464190739e-05	
1.1543146750507621e+01	   6.5890780774834591e-05	
1.1553146750507620e+01	   5.9993621471805834e-05	
1.1563146750507620e+01	   5.4116445865154979e-05	
1.1573146750507620e+01	   4.8259177612328450e-05	
1.1583146750507620e+01	   4.2421740716320053e-05	
1.1593146750507620e+01	   3.6604059523849666e-05	
1.1603146750507619e+01	   3.0806058723532801e-05	
1.1613146750507621e+01	   2.5027663344077139e-05	
1.1623146750507621e+01	   1.9268798752484442e-05	
1.1633146750507620e+01	   1.3529390652258885e-05	
1.1643146750507620e+01	   7.8093650816350545e-06	
1.1653146750507620e+01	   2.1086484118123452e-06	

==> data/Xthisteins.dat <==
		x
2.1166839287615291e+00	
2.0800371707931502e+00	
2.0674279907415638e+00	
2.0408710977175861e+00	
2.0057484117042246e+00	
1.9819138439105686e+00	
1.9540834651335073e+00	
1.9491318204613484e+00	
1.9136116067507989e+00	
1.8974851365104857e+00	
1.8782970209459247e+00	
1.8716855773974186e+00	
1.8490326027192006e+00	
1.8345742339379740e+00	
1.8086539594828517e+00	
1.8055160645076336e+00	
1.8001024158714509e+00	
1.7770752391072848e+00	
1.7693518622645998e+00	
1.7593782685145636e+00	
1.7521610505997847e+00	
1.7369053087503192e+00	
1.7270022997443697e+00	
1.7139867488796454e+00	
1.7026765859077633e+00	
1.6998808174170685e+00	
1.6859331208363331e+00	
1.6776792294208602e+00	
1.6692096606585454e+00	
1.6560117941026495e+00	
1.6380884954762649e+00	
1.6343148299085548e+00	
1.6276763313527218e+00	
1.6209568819721789e+00	
1.6141115810675193e+00	
1.6036224797686465e+00	
1.5990721698101007e+00	
1.5917504033000929e+00	
1.5850054060547820e+00	
1.5713676945076629e+00	
1.5643939653600971e+00	
1.5605245922784592e+00	
1.5534014090204891e+00	
1.5471649410904482e+00	
1.5417562492074264e+00	
1.5378901236327187e+00	
1.5338357514651526e+00	
1.5237352274343345e+00	
1.5163633521404596e+00	
1.5137910206203418e+00	
1.5077057111062813e+00	
1.4983520454565709e+00	
1.4947623754883661e+00	
1.4909050770805772e+00	
1.4835663623853603e+00	
1.4743039560030708e+00	
1.4535769623524113e+00	
1.4690723300604500e+00	
1.4641259541600253e+00	
1.4586139168039505e+00	
1.4448702065097707e+00	
1.4420774758683725e+00	
1.4377342584727619e+00	
1.4288568323356781e+00	
1.4219154756528596e+00	
1.4168881144123546e+00	
1.4100668031745376e+00	
1.4073066793262730e+00	
1.4052699251814229e+00	
1.4034700263419568e+00	
1.3979350257854042e+00	
1.3858524534813146e+00	
1.3866266573533166e+00	
1.3808490176740060e+00	
1.3830062769859701e+00	
1.3716956462698988e+00	
1.3635587461774576e+00	
1.3594903290090983e+00	
1.3562282381076778e+00	
1.3492058647635841e+00	
1.3442975801279990e+00	
1.3390560433786445e+00	
1.3378892419830963e+00	
1.3334719134438746e+00	
1.2963735842812198e+00	
1.3282293150291262e+00	
1.3247449257007260e+00	
1.3185098760313827e+00	
1.3035387531565328e+00	
1.3156930701690757e+00	
1.3127484900428301e+00	
1.3095033428388425e+00	
1.3067401927249402e+00	
1.2922880774405514e+00	
1.2858092901455889e+00	
1.2813854333808228e+00	
1.2788747482885043e+00	
1.2759386401626720e+00	
1.2668594148792502e+00	
1.2662616684486481e+00	
1.2636585979658208e+00	
1.2587621948342569e+00	
1.2561714745962813e+00	
1.2539834870701230e+00	
1.2513199694871473e+00	
1.2480696289678066e+00	
1.2395566575544315e+00	
1.2083835683597797e+00	
1.2367029437347961e+00	
1.2111204541397940e+00	
1.2133960656437597e+00	
1.2334682174522862e+00	
1.2284831400012639e+00	
1.2279836496774221e+00	
1.2261117128387307e+00	
1.2245637047776810e+00	
1.2189476305122491e+00	
1.2207030060669171e+00	
1.2044587432585447e+00	
1.2028997155744146e+00	
1.1981423441215284e+00	
1.1951772957591371e+00	
1.1921538562129117e+00	
1.1888879701217672e+00	
1.1872221938424665e+00	
1.1815088636228577e+00	
1.1787153925822724e+00	
1.1765421038362369e+00	
1.1747495150474589e+00	
1.1697093128953171e+00	
1.1400644388389323e+00	
1.1414501463986695e+00	
1.1453330787090976e+00	
1.1648436028345752e+00	
1.1627630261121462e+00	
1.1528384901867665e+00	
1.1601697035964462e+00	
1.1580740358289108e+00	
1.1574932239918947e+00	
1.1489015128267659e+00	
5.8065930266470001e-01	
5.8798335560353288e-01	
5.8819961950374755e-01	
5.8885139941888265e-01	
5.9114183037931389e-01	
5.9269397057824413e-01	
5.9378678950858865e-01	
5.9491728571224578e-01	
5.9657463922378073e-01	
5.9803810398202262e-01	
5.9835935125968254e-01	
1.1372812488916146e+00	
1.1353875101772779e+00	
1.1323578380804256e+00	
1.1307804972176689e+00	
1.1278581016874600e+00	
1.1102240915896642e+00	
1.1117010249751305e+00	
1.1151327695422082e+00	
1.1236034857128845e+00	
1.1218405585023177e+00	
1.1201377135585728e+00	
6.0129272767287045e-01	
6.0343482689154482e-01	
6.0618990342867107e-01	
6.0932789417109035e-01	
6.0842229867899866e-01	
1.1069567502155524e+00	
1.1090330821677665e+00	
1.1024274458377894e+00	
1.0901811753737303e+00	
1.0933296676056055e+00	
1.0984224738122053e+00	
1.0971109079281409e+00	
1.0960064053148770e+00	
1.0950966054887890e+00	
6.1137113922260644e-01	
6.0941652913906363e-01	
6.1362526181417854e-01	
6.1412894171803456e-01	
6.1576652598241666e-01	
6.1750384920255630e-01	
6.1837657180614425e-01	
1.0883545121697897e+00	
1.0857120203707995e+00	
1.0741330019509883e+00	
1.0756818151280363e+00	
1.0793120187316272e+00	
1.0798033394399151e+00	
1.0827233510939067e+00	
6.1903157965117361e-01	
6.1963849032852092e-01	
6.2047296260561691e-01	
6.2143371161113892e-01	
6.2281652519772601e-01	
6.2427964058155638e-01	
6.2548191509831208e-01	
1.0617722832375396e+00	
1.0635308720987704e+00	
1.0718257854888198e+00	
1.0681498321111498e+00	
1.0686935047565402e+00	
1.0701282248349024e+00	
6.2674143859351295e-01	
6.2872150377212355e-01	
6.3582730824541622e-01	
6.3508960038755524e-01	
6.3359710649817880e-01	
6.3395431038773709e-01	
6.3183957597979712e-01	
6.3160754223101578e-01	
1.0558590159868184e+00	
1.0560197578105537e+00	
1.0414560574059912e+00	
1.0522699122794910e+00	
1.0495088071810408e+00	
1.0471147924521393e+00	
1.0460574583202018e+00	
6.3700682501789807e-01	
6.3769929622839949e-01	
6.4000743171006480e-01	
6.4077357971408611e-01	
6.4217129314422328e-01	
6.4383394913343384e-01	
6.4325267708948930e-01	
6.4747634421240285e-01	
6.4586018848416515e-01	
1.0391955206949359e+00	
1.0378550554289394e+00	
1.0331285257868641e+00	
1.0357844877573747e+00	
1.0293629381259197e+00	
1.0304318704942315e+00	
1.0274943506176899e+00	
1.0252200690208138e+00	
1.0232221232236534e+00	
1.0209798395054308e+00	
1.0201810772052229e+00	
1.0104045513101672e+00	
1.0116045698013010e+00	
1.0140581180062924e+00	
1.0150394094930608e+00	
6.4912665922495538e-01	
6.4985708443454460e-01	
6.5102085889967676e-01	
6.5240793459917445e-01	
6.5291815940578501e-01	
6.5306951131159985e-01	
6.5672424080981151e-01	
6.6140833086685158e-01	
6.6214793638064584e-01	
6.5776429782721468e-01	
6.5947929828009555e-01	
6.5865193847249470e-01	
6.5889241124852849e-01	
1.0080085353467956e+00	
1.0063660384263735e+00	
1.0048702838232935e+00	
9.7747792303563996e-01	
9.8011155655672044e-01	
9.8053978292212085e-01	
1.0032686521352012e+00	
1.0004804589367475e+00	
9.9845062612052671e-01	
9.8450496841536839e-01	
9.9629476454527544e-01	
9.9541209072261805e-01	
9.8617255490816635e-01	
9.9242236407780582e-01	
9.8784675384021381e-01	
9.8970081478311844e-01	
9.8927405296778492e-01	
9.7543490222133689e-01	
6.6564095330289175e-01	
6.6413762979837565e-01	
6.6386118992600429e-01	
9.7128657996541634e-01	
9.7212283963170132e-01	
9.6727959484524217e-01	
9.6711342213194129e-01	
6.6860083983230756e-01	
6.6818497437061308e-01	
6.6767630804690481e-01	
6.6592260511033585e-01	
6.7150851774214648e-01	
6.7367237724895146e-01	
6.7329050923193456e-01	
6.7518308046517439e-01	
6.7649433041814333e-01	
6.7738706896831080e-01	
9.6587487755026535e-01	
9.5471886315834831e-01	
9.5543636751386496e-01	
9.5751768390637093e-01	
9.6368901699895848e-01	
9.6123903889342421e-01	
9.6256437774755899e-01	
9.6231882435014826e-01	
9.5168248740086725e-01	
9.5049867895491902e-01	
9.4855110310946256e-01	
9.4589162131914151e-01	
9.4514936802348570e-01	
9.4266031198922806e-01	
9.4067538018341645e-01	
9.3664805775712501e-01	
9.3743916847844644e-01	
9.4379954655940779e-01	
6.7776776144023843e-01	
6.7910470386241306e-01	
6.8040344719303381e-01	
6.7969490886774109e-01	
6.8253861280704364e-01	
6.8370778924060704e-01	
6.8437508770595457e-01	
6.8583140240211693e-01	
6.8628935824123749e-01	
6.8985473553649601e-01	
6.8840064758983832e-01	
6.8783309066847709e-01	
6.9039550574470643e-01	
6.9197503377506775e-01	
6.9391828864450311e-01	
6.9517734233940665e-01	
7.0302690314317118e-01	
7.0206812673120300e-01	
6.9715441636302344e-01	
7.0054107396550336e-01	
6.9967059851005187e-01	
6.9841902164181380e-01	
6.9902817430885777e-01	
9.3318574390673648e-01	
9.2936248371667396e-01	
9.3015083464333392e-01	
9.3185385867307002e-01	
9.3217686722904392e-01	
9.0739353890729091e-01	
9.2367547793034266e-01	
9.2590981254867077e-01	
9.2579059686067033e-01	
9.2065975678762679e-01	
9.0851484726941079e-01	
9.1847918865014788e-01	
9.1743323992659409e-01	
9.1615576472429872e-01	
9.1435329559680356e-01	
9.1372172754174963e-01	
9.1122403244878125e-01	
9.1107467634486405e-01	
7.0693181435718933e-01	
7.0563033908858619e-01	
7.0402271474825251e-01	
9.0246797681583990e-01	
9.0510295551417264e-01	
9.0129834884310756e-01	
9.0031201690811880e-01	
8.9887896274484447e-01	
8.9698026025259436e-01	
8.9505700151998735e-01	
8.9293144059923146e-01	
7.1139495495601368e-01	
7.0789290788568904e-01	
7.0906995708637299e-01	
7.0963874513243974e-01	
7.0411912902452090e-01	
7.1366997929899667e-01	
7.1605637878249240e-01	
7.1778107158027504e-01	
7.1782090450328384e-01	
7.1898893356711757e-01	
8.9097771437372597e-01	
8.8938169472859263e-01	
8.8848699077324556e-01	
8.8741112086775564e-01	
8.8602501039697390e-01	
8.8523123096934497e-01	
8.7628396031598499e-01	
8.7828553670838105e-01	
8.7960419050498506e-01	
8.8201848040733466e-01	
8.8151456950533569e-01	
8.7464843779392321e-01	
8.7373253441754450e-01	
8.6317564274370751e-01	
8.6429842369128651e-01	
8.6588338424630895e-01	
8.7124749710180516e-01	
8.6927095872789262e-01	
8.6779669189207709e-01	
8.7063749398580637e-01	
8.6094114213749351e-01	
8.5800274428417078e-01	
7.2038960942320529e-01	
7.2330797014607673e-01	
7.2270515956701031e-01	
7.2819781947622286e-01	
7.2593033830839304e-01	
7.2647870771763312e-01	
7.2410765840849756e-01	
7.2974986998569569e-01	
7.3062371727572317e-01	
7.3174443649742571e-01	
7.3403988528480502e-01	
7.3454120347426566e-01	
7.5289930169169073e-01	
7.5062701458746173e-01	
7.3607165384865847e-01	
7.4685934541747434e-01	
7.3757069898076633e-01	
7.3931608048179487e-01	
7.4000939594660298e-01	
7.4561005371192390e-01	
7.4449724888267799e-01	
7.4347466723946831e-01	
8.5891946162266064e-01	
8.5631646624791724e-01	
8.5494159288532290e-01	
8.5340815042149742e-01	
8.4302416423028337e-01	
8.4606422241372470e-01	
8.4717077225171100e-01	
8.4954676330806767e-01	
8.5125429814687914e-01	
8.5045335260961086e-01	
7.2058179471323303e-01	
7.2446891676810854e-01	
7.4197686913902805e-01	
7.4919117585523531e-01	
7.5376157776547403e-01	
7.6408501677520735e-01	
7.5558680361055386e-01	
7.6202717637385253e-01	
7.6110462211638552e-01	
7.5991584435206694e-01	
7.5709669730460616e-01	
7.5643131309380385e-01	
7.4833571093752793e-01	
8.4068728089041567e-01	
7.8409328269162482e-01	
7.8345556329283561e-01	
7.8235426513661432e-01	
7.6977263229792892e-01	
7.7031800265163852e-01	
7.7146109477191338e-01	
8.3354769402910922e-01	
8.3186797008815461e-01	
8.3050067721115139e-01	
7.8045250547015954e-01	
7.8829895169357611e-01	
7.8727693316892200e-01	
7.8614798196482161e-01	
7.7737950180968340e-01	
8.3880513389022604e-01	
8.3590336464994697e-01	
8.2726268923210367e-01	
8.2533326008982744e-01	
8.2381837529593993e-01	
8.1275366936556981e-01	
8.0968991173576133e-01	
8.0448895733709702e-01	
8.0353356439926193e-01	
7.9668618624452014e-01	
7.9099904412609034e-01	
7.9066277957305520e-01	
7.7897307773550917e-01	
7.7875920817575306e-01	
7.2236446878397798e-01	
8.4522876694299520e-01	
8.3572336461759222e-01	
8.2224539984559142e-01	
8.1949960127072474e-01	
8.1591087985629573e-01	
8.1130817449724624e-01	
8.0053155490986949e-01	
7.9530791706437476e-01	
7.9555751162407751e-01	
7.3806508896884415e-01	
7.6659126097818331e-01	
8.3758169591651288e-01	
8.3844671081813438e-01	
8.1674254598066187e-01	
7.9890685154543084e-01	
8.0607745143786103e-01	
8.0648710329680073e-01	
7.5893532149072951e-01	
7.6667211688735515e-01	
7.6724128982650575e-01	
7.7285357437827218e-01	
7.7535432882523636e-01	
7.7395197800140458e-01	
8.2852068270559387e-01	
8.2651048786296377e-01	
8.2107802414387099e-01	
8.1860433283790301e-01	
8.0741564747797701e-01	
8.1172238087572568e-01	
8.1630682266742538e-01	
7.9187832086176813e-01	
7.9969196731204506e-01	
7.9816683113028630e-01	

==> data/Xthistfuenf.dat <==
	x
9.5121104252324198e+00	
8.1189800362238813e+00	
6.8867647106388645e+00	
6.6557561548105664e+00	
6.1774281605768806e+00	
5.9574200559236496e+00	
5.2607497502258616e+00	
5.0858534285554073e+00	
4.6834211788905336e+00	
4.4713678867475304e+00	
4.2913263725021880e+00	
4.1569485406441276e+00	
4.0793666564901807e+00	
3.9797571158175673e+00	
3.8561240323779828e+00	
3.6681719071030034e+00	
3.6058980858671243e+00	
3.4002086510892213e+00	
3.2038335502722166e+00	
3.1235314796592588e+00	
3.0866804609080249e+00	
3.0426463369820071e+00	
2.9762416618062235e+00	
2.9732215026649143e+00	
2.8076584248294698e+00	
2.7506729008895778e+00	
2.7071554635103383e+00	
2.6900815424319777e+00	
2.5724075800232300e+00	
2.5092938237400704e+00	
2.4885916733199154e+00	
2.4492918127617975e+00	
2.4067954749964668e+00	
2.3774256619187435e+00	
2.3518460897632734e+00	
2.2944551790633274e+00	
2.2476215978053893e+00	
2.2169040212376609e+00	
2.2019162609592953e+00	
2.1733041175984238e+00	
2.1314083758893649e+00	
2.0813473407715288e+00	
2.0649248805367248e+00	
2.0517252828075967e+00	
2.0216996122728372e+00	
1.9900121131135953e+00	
1.9739074425266041e+00	
1.9637307479873123e+00	
1.9364474157741463e+00	
1.9003683362075385e+00	
1.8709004508334308e+00	
1.8605820806038125e+00	
1.8450887732028225e+00	
1.8133588821176769e+00	
1.7966315354338565e+00	
1.7873324162827147e+00	
1.7587530004920919e+00	
1.7302004172198444e+00	
1.7259550795984062e+00	
1.6972315697085738e+00	
1.6778037155733347e+00	
1.6553774649777744e+00	
1.6571380908891546e+00	
1.6329447121097984e+00	
1.6212042320816749e+00	
1.6052624278676801e+00	
1.5918082694258053e+00	
1.5798200922720043e+00	
1.5635053269067043e+00	
1.5582785807575519e+00	
1.5484049715991623e+00	
1.5397222673278010e+00	
1.5177812650602684e+00	
1.5096209634111182e+00	
1.5032456475772284e+00	
1.4774144623807353e+00	
1.4780660471858977e+00	
1.4618892682772859e+00	
1.4439151298748139e+00	
1.4420374418174096e+00	
1.4259638154605363e+00	
1.4069097685822995e+00	
1.3990673975733445e+00	
1.3898916943400381e+00	
1.3739565476842734e+00	
1.3699753861960855e+00	
1.3665207330532889e+00	
1.3629995505010268e+00	
1.3408154389766713e+00	
1.3365185872756207e+00	
1.3334255776164468e+00	
1.3282894586247549e+00	
1.3122763880768711e+00	
1.3075892821714241e+00	
1.2918885942593095e+00	
1.2050522234023320e+00	
1.2747541538641909e+00	
1.2165534319675917e+00	
1.2257451636218697e+00	
1.2647872984131017e+00	
1.2600137072697613e+00	
1.2563320834510006e+00	
1.2477337970658664e+00	
1.2352747486810345e+00	
1.2409702654342603e+00	
1.2099735929616047e+00	
1.1962344500517710e+00	
1.1923646753319705e+00	
1.1836813531471093e+00	
1.1770627536067921e+00	
1.1678708394502271e+00	
1.1602995228032302e+00	
1.1492005795441433e+00	
1.1466069077240502e+00	
1.1405162033777940e+00	
1.1357280357488106e+00	
1.1298046972608258e+00	
1.1263931042273061e+00	
1.1209993779098968e+00	
1.1115494822756395e+00	
1.1065058078973773e+00	
1.0966115093190081e+00	
1.0942494982011919e+00	
1.0894778714968123e+00	
1.0761147972923011e+00	
1.0753556861570190e+00	
1.0668971799445510e+00	
1.0625656749522085e+00	
1.0593887676643921e+00	
1.0262544152727076e+00	
1.0503221386834691e+00	
1.0480430567634762e+00	
1.0327933246594276e+00	
1.0378165884520607e+00	
1.0386549243920995e+00	
1.0297958394668465e+00	
1.0181074632408178e+00	
1.0119510940325656e+00	
1.0059905623213192e+00	
9.9933927125646460e-01	
9.9210546723057691e-01	
9.8934863326471889e-01	
9.8569710760830720e-01	
9.8147661846594680e-01	
9.7442637273935351e-01	
9.7008949667945554e-01	
9.6304302295311650e-01	
9.6158374752125009e-01	
9.1486907233071935e-01	
9.5468278811383445e-01	
9.5361187673580650e-01	
9.4852106830204408e-01	
9.4348730867836283e-01	
9.3726958867665822e-01	
9.2110795209686624e-01	
9.2355062180830227e-01	
9.2707971016063184e-01	
9.3069488030474024e-01	
9.3159494709234381e-01	
9.0889027425171709e-01	
9.0788014944030238e-01	
9.0364499051783853e-01	
9.0120771259526034e-01	
8.9896365798982303e-01	
8.9441289426074533e-01	
8.9111991988625172e-01	
8.8657858651741572e-01	
8.8421104607904721e-01	
8.8049356695498304e-01	
8.7678447029707496e-01	
8.7348321856675748e-01	
8.7067948339345524e-01	
8.6606161453987240e-01	
8.6357003447580361e-01	
8.5856476639037826e-01	
8.5492908159805370e-01	
8.3523847010896102e-01	
8.3734106795690733e-01	
8.3864825647180463e-01	
8.4304077852990811e-01	
8.5018139044669905e-01	
8.4897223386620857e-01	
8.2795880224871277e-01	
8.2609664550293183e-01	
8.2376608185966349e-01	
8.2001784011164569e-01	
8.2052978204771054e-01	
8.1512055017805241e-01	
7.7981060455217421e-01	
8.1120343578490450e-01	
8.0933338957210155e-01	
8.0722295150436207e-01	
8.0429726551629210e-01	
8.0136717440822802e-01	
7.8436018910782945e-01	
7.9686850915568541e-01	
7.9431086787903993e-01	
7.8806941836667266e-01	
7.9100419526159294e-01	
7.8972919660621999e-01	
3.4424953088096499e-01	
3.4663381538765803e-01	
3.4878244686929527e-01	
3.5192077850247699e-01	
3.5268955354739989e-01	
7.7872066217298153e-01	
7.7511656156783482e-01	
7.4727790172344022e-01	
7.7243381787099286e-01	
7.6852481531758787e-01	
7.6889230592253510e-01	
7.6558400408736738e-01	
7.6308493921617893e-01	
7.6055162892131811e-01	
7.5927405739294285e-01	
7.5769068870334089e-01	
7.5097522261068161e-01	
7.5366925402216245e-01	
7.5229634645719501e-01	
3.5709346658893165e-01	
3.5740548150229756e-01	
3.5831007027702871e-01	
3.5949538862307878e-01	
3.6083199543929528e-01	
3.6148901664073435e-01	
3.6242053510165523e-01	
3.6328947181266852e-01	
3.6459993350661768e-01	
7.4215332660561195e-01	
7.2926349383890687e-01	
7.3982831598249721e-01	
7.3769119312864873e-01	
7.3648599092880684e-01	
7.3442082253559049e-01	
7.3232265179021971e-01	
3.6594166960479169e-01	
3.6820932619375590e-01	
3.6848322916938137e-01	
3.6995649069175546e-01	
3.7115634902284700e-01	
7.2645255566489986e-01	
7.2444664141048232e-01	
7.2009826347440009e-01	
7.1469453606583500e-01	
7.1623781959852928e-01	
7.1737042351154334e-01	
3.7265748913827973e-01	
3.7355924962158721e-01	
3.7453849603248168e-01	
3.7539318975948704e-01	
3.7500917535599654e-01	
7.1269797885606112e-01	
7.0759576600289309e-01	
7.1036781115964320e-01	
7.0931134477446023e-01	
3.7757456767318159e-01	
3.7951360537384499e-01	
3.7867579539504986e-01	
6.9370925316801824e-01	
6.9520535591243926e-01	
6.9757788218024797e-01	
7.0337579205689271e-01	
7.0015440233439108e-01	
7.0083861011685800e-01	
6.9081393989720141e-01	
6.8989155055099027e-01	
6.8727554496953658e-01	
6.8219518129387102e-01	
6.8112940698947078e-01	
3.8183538961770364e-01	
3.8238456833431345e-01	
3.8303188480809941e-01	
3.8677959551749835e-01	
3.8639148942838619e-01	
3.8509259073680857e-01	
3.8376588647193599e-01	
3.8433544600660885e-01	
3.8794821609100555e-01	
3.8894172863353677e-01	
3.9312020644924284e-01	
3.9082043912463110e-01	
3.9126774191211872e-01	
3.9201128091087123e-01	
6.7872500180009254e-01	
6.6970488419251950e-01	
6.7684815255207786e-01	
6.7635369546898627e-01	
6.7216291247977344e-01	
6.7267252373222397e-01	
6.7454377453842462e-01	
6.7384431925031874e-01	
3.9462402988177786e-01	
3.9520024794326081e-01	
3.9622832811258935e-01	
3.9825341965393946e-01	
3.9910797076503196e-01	
4.0019247333485342e-01	
4.0089668483938756e-01	
4.0115785906941204e-01	
4.0419166568785614e-01	
6.6560937721305391e-01	
6.6337794233330671e-01	
6.6268330085285276e-01	
6.5800497905835664e-01	
6.5566725527303560e-01	
6.5501175038445458e-01	
6.4386342155557130e-01	
6.4544007569301609e-01	
6.5079506513725582e-01	
6.5161035287596580e-01	
6.4911525012405591e-01	
6.4939849310941278e-01	
6.4303570245349972e-01	
6.4153753561064142e-01	
6.3950251432539218e-01	
6.3783159171152248e-01	
6.3665464642746694e-01	
6.3324216691046376e-01	
6.3364533486443297e-01	
6.3892138084135774e-01	
6.2838181642416258e-01	
6.2570246466272539e-01	
6.1386450231484724e-01	
6.1503208781361807e-01	
6.1694339064765369e-01	
6.1984793144222328e-01	
6.1970401628356542e-01	
6.2389269370971745e-01	
6.2310038765661013e-01	
6.2338792708704616e-01	
4.0520923874426157e-01	
4.0617790733603998e-01	
4.0541812225265722e-01	
4.0633628793236287e-01	
4.0794766390476006e-01	
4.0886574642444318e-01	
4.0936292183435519e-01	
4.2146521937916920e-01	
4.1115587934773862e-01	
4.2036432794479411e-01	
4.1890652372418230e-01	
4.1923594496869687e-01	
4.1213460370980470e-01	
4.1661594946889619e-01	
4.1296816631463762e-01	
4.1398710790480620e-01	
4.1518615508810441e-01	
4.1523436148127707e-01	
4.2176785529086885e-01	
6.1048370266788898e-01	
6.1138517849869545e-01	
6.1239743184178819e-01	
4.2407934468477482e-01	
4.2515842276273030e-01	
4.2594958064184374e-01	
6.0747032904593190e-01	
5.9978146140715372e-01	
6.0119727225923569e-01	
6.0274672933618823e-01	
6.0413133209010828e-01	
6.0462677371140294e-01	
4.2652712315231511e-01	
4.2759725277404992e-01	
4.2844674009194672e-01	
4.2987805220728759e-01	
4.3166689352238774e-01	
5.8972641546246918e-01	
5.9127257112378873e-01	
5.9297305309753734e-01	
5.9932712061064175e-01	
5.9549505228433164e-01	
5.9688934128966997e-01	
5.8812559491623584e-01	
5.8683928846048283e-01	
5.8520560576424718e-01	
5.8241050249966453e-01	
5.8096031624825628e-01	
5.8016244440007780e-01	
5.7728155887851884e-01	
5.7578796174000135e-01	
4.3995677509288300e-01	
4.3916179681584450e-01	
4.3789214931324733e-01	
4.3246123640408868e-01	
4.3310928016652789e-01	
4.3280942223238311e-01	
4.3589935808040298e-01	
4.3429795505001473e-01	
4.3530084424970150e-01	
5.7378379109434352e-01	
5.7299712124560787e-01	
5.7062796498920121e-01	
5.6989151366778124e-01	
5.6925136195694515e-01	
5.6656530248842296e-01	
5.6615120374060957e-01	
5.6486986229992098e-01	
5.6196315350818959e-01	
5.6169304299019562e-01	
4.3450803664150861e-01	
4.4161747170843618e-01	
4.4352248269532307e-01	
4.4480696257086155e-01	
4.4303298652058143e-01	
4.4585555681679334e-01	
4.4727182950730826e-01	
4.4763850105593123e-01	
4.5039196365096518e-01	
4.5084394001632055e-01	
4.5168851577788416e-01	
4.5263367273601279e-01	
5.5479711482548499e-01	
5.5736882605071891e-01	
5.5789002516927966e-01	
5.5297367131845665e-01	
5.5084829612230835e-01	
5.5775638930507188e-01	
5.4996875595686523e-01	
5.4197920165849633e-01	
5.4269504585940509e-01	
5.4618492587351453e-01	
5.4534901605819397e-01	
5.4916199159549683e-01	
5.4826209877041687e-01	
5.3866585693903568e-01	
5.3684982631585620e-01	
5.4430066801894406e-01	
5.3213086910334262e-01	
4.5354307598309268e-01	
4.5434051661975777e-01	
4.5560828410955101e-01	
4.5796910290993303e-01	
4.5822119779322912e-01	
4.5962927793705011e-01	
4.6085199333499149e-01	
4.6141381640500262e-01	
4.6262918954250720e-01	
4.6581640096573784e-01	
4.6489542446764082e-01	
4.6729446129102087e-01	
4.6994337017372212e-01	
4.7059458329775034e-01	
4.7673493167025932e-01	
4.7437243740825596e-01	
4.7203164739336212e-01	
4.7808271478519410e-01	
4.8121931526701200e-01	
4.7284299223480913e-01	
4.5575217740338742e-01	
4.6456508158435744e-01	
5.3990276686090921e-01	
5.3541948305751663e-01	
5.3293504143445158e-01	
5.2883165526151832e-01	
4.7905289961777053e-01	
5.2716360275479468e-01	
5.2219244237062656e-01	
5.2323083412233140e-01	
5.2032751924416032e-01	
4.9137874464885067e-01	
4.8286709393437971e-01	
4.8365708951492259e-01	
4.8635885315344674e-01	
4.8754420926714287e-01	
4.9368856113154408e-01	
5.1858799927802335e-01	
5.1706152060634936e-01	
4.8989180866490928e-01	
4.9659581548117848e-01	
5.1555962161463420e-01	
4.9580076379909738e-01	
4.9548100563038783e-01	
5.0161357607672163e-01	
4.9920858224718778e-01	
5.0021588704413655e-01	
5.0821264886150608e-01	
5.0355073833271025e-01	
5.0691331055698929e-01	
5.1223546322030400e-01	
5.1151715127841957e-01	
5.0538334220165471e-01	
5.0429510341747907e-01	
5.1423518556995074e-01	
5.1399909574451730e-01	
5.1087017567608306e-01	
5.3332680665709575e-01	
4.8314980991804501e-01	
4.6861434949101255e-01	
4.7356083914451919e-01	
5.3590071360268476e-01	
5.2974357999279231e-01	
5.2508695680820272e-01	
5.2504194445884866e-01	
5.2625752277284554e-01	
4.8543668576485882e-01	
4.9866269757346476e-01	
4.8714372246765841e-01	
5.0635625232527048e-01	
4.7758511671257825e-01	
4.8983463712659703e-01	

==> data/cirzweimil.dat <==
x y1 
1 0.0002135909554917549
2 0.00030691500331456975
3 0.0004298206905015729

==> data/cirzweimileul.dat <==
x y1 
1 3.244547250618065e-5
2 6.486155842941464e-5
3 0.00012895518007572477

==> data/geozweimil.dat <==
x y1 
1 3.093e-02
2 4.376e-02
3 6.189e-02

==> data/geozweimileul.dat <==
x y1 
1 8.720e-03
2 1.688e-02
3 3.551e-02
